The Unified Astronomy Thesaurus: Semantic Metadata for Astronomy and Astrophysics

Several different controlled vocabularies have been developed and used by the astronomical community, each designed to serve a specific need and a specific group. The Unified Astronomy Thesaurus (UAT) attempts to provide a highly structured controlled vocabulary that will be relevant and useful across the entire discipline, regardless of content or platform. As two major use cases for the UAT include classifying articles and data, we examine the UAT in comparison with the Astronomical Subject Keywords used by major publications and the JWST Science Keywords used by STScI's Astronomer's Proposal Tool.

==> Frey_K_Suppl_1_ASK_UAT_Comparison.csv <==
ASK Heading,ASK term,SKOS mapping property,UAT concept
Astro Databases,astronomical databases: miscellaneous,exactMatch,Astronomical databases
Astro Databases,atlases,exactMatch,Star atlases
Astro Databases,catalogs,exactMatch,Catalogs
Astro Databases,surveys,exactMatch,Surveys
Astro Databases,virtual observatory tools,relatedMatch,Virtual observatories
Celestial Mech,astrometry,exactMatch,Astrometry
Celestial Mech,celestial mechanics,exactMatch,Celestial mechanics
Celestial Mech,eclipses,exactMatch,Eclipses
Celestial Mech,ephemerides,exactMatch,Ephemerides
Celestial Mech,occultations,exactMatch,Occultation
Celestial Mech,parallaxes,exactMatch,Parallax
Celestial Mech,proper motions,exactMatch,Proper motions
Celestial Mech,time,relatedMatch,E-folding time
Celestial Mech,time,relatedMatch,High time resolution astronomy
Celestial Mech,time,relatedMatch,Hubble time
Celestial Mech,time,relatedMatch,Relaxation time
Celestial Mech,time,relatedMatch,Spacetime metric
Cosmology,(cosmology:) cosmic background radiation,exactMatch,Cosmic microwave background radiation
Cosmology,(cosmology:) cosmological parameters,exactMatch,Cosmological parameters
Cosmology,(cosmology:) dark energy,exactMatch,Dark energy
Cosmology,(cosmology:) dark matter,exactMatch,Dark matter
Cosmology,(cosmology:) diffuse radiation,exactMatch,Diffuse radiation
Cosmology,(cosmology:) early universe,exactMatch,Early universe
Cosmology,(cosmology:) large-scale structure of universe,exactMatch,Large-scale structure of the universe
Cosmology,cosmology: miscellaneous,exactMatch,Cosmology
Cosmology,"(cosmology:) dark ages, reionization, first stars",narrowMatch,Reionization
Cosmology,cosmology: observations,narrowMatch,Observational cosmology
Cosmology,cosmology: theory,narrowMatch,Big Bang theory
Cosmology,cosmology: theory,narrowMatch,Cosmological perturbation theory
Cosmology,cosmology: theory,narrowMatch,Steady-state theory
Cosmology,(cosmology:) dark matter,relatedMatch,Dark matter density
Cosmology,(cosmology:) dark matter,relatedMatch,Dark matter detectors
Cosmology,(cosmology:) dark matter,relatedMatch,Dark matter distribution
Cosmology,(cosmology:) distance scale,relatedMatch,Distance indicators
Cosmology,(cosmology:) distance scale,relatedMatch,Distance measure
Cosmology,(cosmology:) inflation,relatedMatch,Inflationary universe
Cosmology,(cosmology:) primordial nucleosynthesis,relatedMatch,Big Bang nucleosynthesis
Galaxies,(galaxies:) BL Lacertae objects: individual,(no match),
Galaxies,(galaxies:) quasars: emission lines,(no match),
Galaxies,galaxies: peculiar,(no match),
Galaxies,galaxies: star clusters: individual,(no match),
Galaxies,galaxies: star clusters: general,closeMatch,Star clusters
Galaxies,galaxies: star formation,broaderMatch,Star formation
Galaxies,(galaxies:) BL Lacertae objects: general,exactMatch,BL Lacertae objects
Galaxies,(galaxies:) intergalactic medium,exactMatch,Intergalactic medium
Galaxies,(galaxies:) Local Group,exactMatch,Local Group
Galaxies,(galaxies:) Magellanic Clouds,exactMatch,Magellanic Clouds
Galaxies,(galaxies:) quasars: general,exactMatch,Quasars
Galaxies,(galaxies:) quasars: individual,exactMatch,Individual quasars
Galaxies,galaxies: abundances,exactMatch,Galaxy abundances
Galaxies,galaxies: active,exactMatch,Active galaxies
Galaxies,galaxies: bulges,exactMatch,Galaxy bulges
Galaxies,galaxies: clusters: general,exactMatch,Galaxy clusters
Galaxies,galaxies: clusters: intracluster medium,exactMatch,Intracluster medium
Galaxies,galaxies: dwarf,exactMatch,Dwarf galaxies
Galaxies,galaxies: evolution,exactMatch,Galaxy evolution
Galaxies,galaxies: formation,exactMatch,Galaxy formation
Galaxies,galaxies: general,exactMatch,Galaxies
Galaxies,galaxies: groups: general,exactMatch,Galaxy groups
Galaxies,galaxies: halos,exactMatch,Galaxy halos
Galaxies,galaxies: high-redshift,exactMatch,High-redshift galaxies
Galaxies,galaxies: interactions,exactMatch,Galaxy interactions
Galaxies,galaxies: irregular,exactMatch,Irregular galaxies
Galaxies,galaxies: ISM,exactMatch,Interstellar medium
Galaxies,galaxies: jets,exactMatch,Galaxy jets
Galaxies,galaxies: magnetic fields,exactMatch,Galaxy magnetic fields
Galaxies,galaxies: nuclei,exactMatch,Galaxy nuclei
Galaxies,galaxies: photometry,exactMatch,Galaxy photometry
Galaxies,galaxies: Seyfert,exactMatch,Seyfert galaxies
Galaxies,galaxies: spiral,exactMatch,Spiral galaxies
Galaxies,galaxies: starburst,exactMatch,Starburst galaxies
Galaxies,galaxies: statistics,exactMatch,Galaxy counts
Galaxies,galaxies: stellar content,exactMatch,Galaxy stellar content
Galaxies,galaxies: structure,exactMatch,Galaxy structure
Galaxies,(galaxies:) intergalactic medium,narrowMatch,Cool intergalactic medium
Galaxies,(galaxies:) intergalactic medium,narrowMatch,Hot intergalactic medium
Galaxies,(galaxies:) intergalactic medium,narrowMatch,Warm-hot intergalactic medium
Galaxies,(galaxies:) Magellanic Clouds,narrowMatch,Large Magellanic Cloud
Galaxies,(galaxies:) Magellanic Clouds,narrowMatch,Small Magellanic Cloud
Galaxies,(galaxies:) quasars: absorption lines,narrowMatch,Broad-absorption line quasar
Galaxies,(galaxies:) quasars: general,narrowMatch,Radio loud quasars
Galaxies,(galaxies:) quasars: general,narrowMatch,Radio quiet quasars
Galaxies,(galaxies:) quasars: general,narrowMatch,X-ray quasars
Galaxies,(galaxies:) quasars: supermassive black holes,narrowMatch,Supermassive black holes
Galaxies,galaxies: clusters: individual,narrowMatch,Virgo Cluster
Galaxies,galaxies: clusters: individual,narrowMatch,Virgo Supercluster
Galaxies,galaxies: distances and redshifts,narrowMatch,Redshift surveys
Galaxies,galaxies: distances and redshifts,narrowMatch,Galaxy distances
Galaxies,galaxies: dwarf,narrowMatch,Dwarf irregular galaxies
Galaxies,galaxies: dwarf,narrowMatch,Dwarf elliptical galaxies
Galaxies,galaxies: dwarf,narrowMatch,Draco dwarf galaxy
Galaxies,galaxies: dwarf,narrowMatch,Dwarf spheroidal galaxies
Galaxies,galaxies: dwarf,narrowMatch,Fornax dwarf spheroidal galaxy
Galaxies,galaxies: dwarf,narrowMatch,Sagittarius dwarf spheroidal galaxy
Galaxies,galaxies: dwarf,narrowMatch,Sculptor dwarf elliptical galaxy
Galaxies,galaxies: dwarf,narrowMatch,Ultracompact dwarf galaxies
Galaxies,galaxies: dwarf,narrowMatch,Ursa Minor dwarf spheroidal galaxy
Galaxies,galaxies: dwarf,narrowMatch,Blue compact dwarf galaxies
Galaxies,galaxies: dwarf,narrowMatch,Compact dwarf galaxies
Galaxies,galaxies: dwarf,narrowMatch,Nucleated dwarf galaxies
Galaxies,"galaxies: elliptical and lenticular, cD",narrowMatch,Dwarf elliptical galaxies
Galaxies,"galaxies: elliptical and lenticular, cD",narrowMatch,Giant elliptical galaxies
Galaxies,"galaxies: elliptical and lenticular, cD",narrowMatch,Sculptor dwarf elliptical galaxy
Galaxies,"galaxies: elliptical and lenticular, cD",narrowMatch,Elliptical galaxies
Galaxies,"galaxies: elliptical and lenticular, cD",narrowMatch,Lenticular galaxies
Galaxies,"galaxies: elliptical and lenticular, cD",narrowMatch,cD galaxies
Galaxies,galaxies: fundamental parameters,narrowMatch,Galaxy physics
Galaxies,galaxies: groups: individual,narrowMatch,Hickson compact group
Galaxies,galaxies: groups: individual,narrowMatch,Local Group
Galaxies,galaxies: groups: individual,narrowMatch,Seyfert's sextant
Galaxies,galaxies: groups: individual,narrowMatch,Stefan's quintet
Galaxies,galaxies: individual,narrowMatch,Andromeda Galaxy
Galaxies,galaxies: individual,narrowMatch,Milky Way Galaxy
Galaxies,galaxies: individual,narrowMatch,Draco dwarf galaxy
Galaxies,galaxies: individual,narrowMatch,Fornax dwarf spheroidal galaxy
Galaxies,galaxies: individual,narrowMatch,Sagittarius dwarf spheroidal galaxy
Galaxies,galaxies: individual,narrowMatch,Sculptor dwarf elliptical galaxy
Galaxies,galaxies: individual,narrowMatch,Ursa Minor dwarf spheroidal galaxy
Galaxies,galaxies: individual,narrowMatch,Triangulum Galaxy
Galaxies,galaxies: irregular,narrowMatch,Dwarf irregular galaxies
Galaxies,galaxies: irregular,narrowMatch,Amorphous irregular galaxies
Galaxies,galaxies: kinematics and dynamics,narrowMatch,Galaxy kinematics
Galaxies,galaxies: kinematics and dynamics,narrowMatch,Galaxy dynamics
Galaxies,"galaxies: luminosity function, mass function",narrowMatch,Luminosity function
Galaxies,galaxies: spiral,narrowMatch,Barred spiral galaxies
Galaxies,galaxies: spiral,narrowMatch,Unbarred spiral galaxies
Galaxies,(galaxies:) intergalactic medium,relatedMatch,Intergalactic medium phases
Galaxies,(galaxies:) intergalactic medium,relatedMatch,Intergalactic gas
Galaxies,(galaxies:) Magellanic Clouds,relatedMatch,Magellanic Stream
Galaxies,(galaxies:) quasars: absorption lines,relatedMatch,Quasar absorption line spectroscopy
Galaxies,(galaxies:) quasars: individual,relatedMatch,Double quasars
Galaxies,galaxies: clusters: general,relatedMatch,Brightest cluster galaxies
Galaxies,"galaxies: luminosity function, mass function",relatedMatch,Initial mass function
Galaxies,"galaxies: luminosity function, mass function",relatedMatch,Stellar mass functions
General,"editorials, notices",(no match),
General,"errata, addenda",(no match),
General,extraterrestrial intelligence,(no match),
General,miscellaneous,(no match),
General,"obituaries, biographies",(no match),
General,"publications, bibliography",(no match),
General,standards,(no match),
General,sociology of astronomy,exactMatch,Sociology of astronomy
General,history and philosophy of astronomy,narrowMatch,Philosophy of astronomy
"Inst, Meth, Tech",atmospheric effects,exactMatch,Atmospheric effects
"Inst, Meth, Tech",balloons,narrowMatch,High altitude balloons
"Instr, Meth, Tech",instrumentation: adaptive optics,(no match),
"Instr, Meth, Tech",instrumentation: high angular resolution,(no match),
"Instr, Meth, Tech",light pollution,(no match),
"Instr, Meth, Tech",methods: data analysis,(no match),
"Instr, Meth, Tech",methods: laboratory: atomic,(no match),
"Instr, Meth, Tech",methods: laboratory: solid state,(no match),
"Instr, Meth, Tech",methods: numerical,(no match),
"Instr, Meth, Tech",methods: statistical,(no match),
"Instr, Meth, Tech",site testing,(no match),
"Instr, Meth, Tech",techniques: high angular resolution,(no match),
"Instr, Meth, Tech",techniques: image processing,(no match),
"Instr, Meth, Tech",techniques: interferometric,exactMatch,Interferometry
"Instr, Meth, Tech",techniques: photometric,exactMatch,Photometric systems
"Instr, Meth, Tech",techniques: photometric,exactMatch,Photometry
"Instr, Meth, Tech",techniques: polarimetric,exactMatch,Polarimetry
"Instr, Meth, Tech",techniques: spectroscopic,exactMatch,Spectrophotometry
"Instr, Meth, Tech",instrumentation: detectors,exactMatch,Astronomical detectors
"Instr, Meth, Tech",instrumentation: interferometers,exactMatch,Interferometers
"Instr, Meth, Tech",instrumentation: miscellaneous,exactMatch,Instrumentation
"Instr, Meth, Tech",instrumentation: polarimeters,exactMatch,Polarimeters
"Instr, Meth, Tech",methods: miscellaneous,exactMatch,Methods
"Instr, Meth, Tech",methods: observational,exactMatch,Observational astronomy
"Instr, Meth, Tech",space vehicles,exactMatch,Space vehicles
"Instr, Meth, Tech",space vehicles: instruments,exactMatch,Space vehicle instruments
"Instr, Meth, Tech",techniques: miscellaneous,exactMatch,Techniques
"Instr, Meth, Tech",techniques: radar astronomy,exactMatch,Radar astronomy
"Instr, Meth, Tech",techniques: radial velocities,exactMatch,Radial velocity
"Instr, Meth, Tech",telescopes,exactMatch,Telescopes
"Instr, Meth, Tech",instrumentation: detectors,narrowMatch,CMBR detectors
"Instr, Meth, Tech",instrumentation: detectors,narrowMatch,Cosmic ray detectors
"Instr, Meth, Tech",instrumentation: detectors,narrowMatch,Dark matter detectors
"Instr, Meth, Tech",instrumentation: detectors,narrowMatch,Gamma-ray detectors
"Instr, Meth, Tech",instrumentation: detectors,narrowMatch,Gravitational wave detectors
"Instr, Meth, Tech",instrumentation: detectors,narrowMatch,X-ray detectors
"Instr, Meth, Tech",techniques: imaging spectroscopy,narrowMatch,Spectroscopy
"Instr, Meth, Tech",instrumentation: photometers,relatedMatch,photometry
"Instr, Meth, Tech",instrumentation: spectrographs,relatedMatch,Spectrometers
"Instr, Meth, Tech",instrumentation: spectrographs,relatedMatch,Spectrophotometry
"Instr, Meth, Tech",instrumentation: spectrographs,relatedMatch,Spectroscopy
"Instr, Meth, Tech",methods: analytical,relatedMatch,Analytical mathematics
"Instr, Meth, Tech",methods: laboratory: molecular,relatedMatch,Molecular astrophysics
"Instr, Meth, Tech",techniques: radar astronomy,relatedMatch,Radar telescopes
"Instr, Meth, Tech",techniques: radial velocities,relatedMatch,Radial velocity methods [Exoplanets]
"ISM, Nebulae",(ISM:) evolution,(no match),
"ISM, Nebulae",(ISM:) photon-dominated region (PDR),(no match),
"ISM, Nebulae",ISM: atoms,(no match),
"ISM, Nebulae",ISM: individual objects (except planetary nebulae),(no match),
"ISM, Nebulae",ISM: kinematics and dynamics,(no match),
"ISM, Nebulae",ISM: lines and bands,(no match),
"ISM, Nebulae",ISM: structure,(no match),
"ISM, Nebulae",ISM: abundances,closeMatch,Interstellar abundances
"ISM, Nebulae",(ISM:) cosmic rays,exactMatch,Cosmic rays
"ISM, Nebulae","(ISM:) dust, extinction",exactMatch,Interstellar dust extinction
"ISM, Nebulae",(ISM:) Herbig?Haro objects,exactMatch,Herbig-Haro objects
"ISM, Nebulae",(ISM:) HII regions,exactMatch,H II regions
"ISM, Nebulae",(ISM:) planetary nebulae: general,exactMatch,Planetary nebulae
"ISM, Nebulae",(ISM:) planetary nebulae: individual,exactMatch,Individual planetary nebulae
"ISM, Nebulae",ISM: clouds,exactMatch,Interstellar clouds
"ISM, Nebulae",ISM: general,exactMatch,Interstellar medium
"ISM, Nebulae",ISM: magnetic fields,exactMatch,Interstellar magnetic fields
"ISM, Nebulae",ISM: molecules,exactMatch,Interstellar molecules
"ISM, Nebulae",ISM: supernova remnants,exactMatch,Supernova remnants
"ISM, Nebulae",(ISM:) cosmic rays,narrowMatch,Galactic cosmic rays
"ISM, Nebulae",(ISM:) cosmic rays,narrowMatch,Secondary cosmic rays
"ISM, Nebulae","(ISM:) dust, extinction",narrowMatch,Extinction
"ISM, Nebulae","(ISM:) dust, extinction",narrowMatch,Interstellar dust
"ISM, Nebulae","(ISM:) dust, extinction",narrowMatch,Interstellar extinction
"ISM, Nebulae",(ISM:) HII regions,narrowMatch,Compact H II region
"ISM, Nebulae",ISM: bubbles,narrowMatch,Stellar wind bubbles
"ISM, Nebulae",ISM: bubbles,narrowMatch,Superbubbles
"ISM, Nebulae",ISM: clouds,narrowMatch,Circumstellar clouds
"ISM, Nebulae",ISM: clouds,narrowMatch,Collapsing clouds
"ISM, Nebulae",ISM: clouds,narrowMatch,Dark interstellar clouds
"ISM, Nebulae",ISM: clouds,narrowMatch,Dense interstellar clouds
"ISM, Nebulae",ISM: clouds,narrowMatch,Diffuse interstellar clouds
"ISM, Nebulae",ISM: clouds,narrowMatch,Giant molecular clouds
"ISM, Nebulae",ISM: clouds,narrowMatch,High-velocity clouds
"ISM, Nebulae",ISM: clouds,narrowMatch,Infrared dark clouds
"ISM, Nebulae",ISM: clouds,narrowMatch,Intercloud medium
"ISM, Nebulae",ISM: clouds,narrowMatch,Molecular clouds
"ISM, Nebulae",ISM: clouds,narrowMatch,Neutral hydrogen clouds
"ISM, Nebulae",ISM: jets and outflows,narrowMatch,Stellar winds
"ISM, Nebulae",(ISM:) cosmic rays,relatedMatch,Cosmic ray astronomy
"ISM, Nebulae","(ISM:) dust, extinction",relatedMatch,Circumstellar dust
"ISM, Nebulae","(ISM:) dust, extinction",relatedMatch,Interstellar dust processes
"ISM, Nebulae",(ISM:) HII regions,relatedMatch,H I regions
"ISM, Nebulae",(ISM:) planetary nebulae: general,relatedMatch,Planetary nebulae nuclei
"ISM, Nebulae",(ISM:) planetary nebulae: general,relatedMatch,Protoplanetary nebulae
"ISM, Nebulae",ISM: jets and outflows,relatedMatch,Stellar jets
"ISM, Nebulae",ISM: jets and outflows,relatedMatch,Jets
Phys Processes,acceleration of particles,(no match),
Phys Processes,atomic data,(no match),
Phys Processes,atomic processes,(no match),
Phys Processes,conduction,(no match),
Phys Processes,dynamo,(no match),
Phys Processes,elementary particles,(no match),
Phys Processes,equation of state,(no match),
Phys Processes,line: formation,(no match),
Phys Processes,line: identification,(no match),
Phys Processes,line: profiles,(no match),
Phys Processes,magnetohydrodynamics (MHD),(no match),
Phys Processes,molecular data,(no match),
Phys Processes,molecular processes,(no match),
Phys Processes,radiation mechanisms: general,(no match),
Phys Processes,radiation mechanisms: thermal,(no match),
Phys Processes,radiation: dynamics,(no match),
Phys Processes,reference systems,(no match),
Phys Processes,relativistic processes,(no match),
Phys Processes,solid state: refractory,(no match),
Phys Processes,solid state: volatile,(no match),
Phys Processes,neutrinos,relatedMatch,Neutrino astronomy
Phys Processes,asteroseismology,exactMatch,Asteroseismology
Phys Processes,astrobiology,exactMatch,Astrobiology
Phys Processes,astrochemistry,exactMatch,Astrochemistry
Phys Processes,astroparticle physics,exactMatch,Astroparticle physics
Phys Processes,black hole physics,exactMatch,Black hole physics
Phys Processes,chaos,exactMatch,Chaos
Phys Processes,gravitation,exactMatch,Gravitation
Phys Processes,gravitational lensing: micro,exactMatch,Gravitational microlensing
Phys Processes,gravitational lensing: strong,exactMatch,Strong gravitational lensing
Phys Processes,gravitational lensing: weak,exactMatch,Weak gravitational lensing
Phys Processes,gravitational waves,exactMatch,Gravitational waves
Phys Processes,magnetic fields,exactMatch,Magnetic fields
Phys Processes,radiative transfer,exactMatch,Radiative transfer
Phys Processes,"accretion, accretion disks",narrowMatch,Bondi accretion
Phys Processes,"accretion, accretion disks",narrowMatch,Galactic accretion disks
Phys Processes,"accretion, accretion disks",narrowMatch,Galaxy accretion
Phys Processes,"accretion, accretion disks",narrowMatch,Stellar accretion
Phys Processes,"accretion, accretion disks",narrowMatch,Stellar accretion disks
Phys Processes,"accretion, accretion disks",narrowMatch,Accretion
Phys Processes,convection,narrowMatch,Convective envelopes
Phys Processes,convection,narrowMatch,Convective shells
Phys Processes,convection,narrowMatch,Convective zones
Phys Processes,diffusion,narrowMatch,Stellar diffusion
Phys Processes,gravitational lensing: micro,narrowMatch,Gravitational microlensing [Exoplanets]
Phys Processes,masers,narrowMatch,Circumstellar masers
Phys Processes,masers,narrowMatch,Hydroxyl masers
Phys Processes,masers,narrowMatch,Interstellar masers
Phys Processes,masers,narrowMatch,Megamasers
Phys Processes,masers,narrowMatch,Silicon monoxide masers
Phys Processes,masers,narrowMatch,Water masers
Phys Processes,masers,narrowMatch,Astrophysical masers
Phys Processes,"nuclear reactions, nucleosynthesis, abundances",narrowMatch,Nucleosynthesis
Phys Processes,"nuclear reactions, nucleosynthesis, abundances",narrowMatch,Nuclear abundances
Phys Processes,plasmas,narrowMatch,Interstellar plasma
Phys Processes,plasmas,narrowMatch,Space plasmas
Phys Processes,scattering,narrowMatch,Interstellar scattering
Phys Processes,turbulence,narrowMatch,Interplanetary turbulence
Phys Processes,waves,narrowMatch,Alfven waves
Phys Processes,waves,narrowMatch,Gravitational waves
Phys Processes,waves,narrowMatch,Internal waves
Phys Processes,waves,narrowMatch,pp waves
Phys Processes,dense matter,relatedMatch,Matter density
Phys Processes,dense matter,relatedMatch,Mean matter density
Phys Processes,hydrodynamics,relatedMatch,Hydrodynamical simulations
Phys Processes,instabilities,relatedMatch,Gravitational instability
Phys Processes,magnetic reconnection,relatedMatch,Solar magnetic reconnection
Phys Processes,neutrinos,relatedMatch,Solar neutrinos
Phys Processes,neutrinos,relatedMatch,Supernova neutrinos
Phys Processes,neutrinos,relatedMatch,Neutrino masses
Phys Processes,neutrinos,relatedMatch,Neutrino decoupling
Phys Processes,neutrinos,relatedMatch,Neutrino oscillations
Phys Processes,neutrinos,relatedMatch,Neutrino telescopes
Phys Processes,neutrinos,relatedMatch,Neutron interferometry
Phys Processes,"nuclear reactions, nucleosynthesis, abundances",relatedMatch,Big Bang nucleosynthesis
Phys Processes,"nuclear reactions, nucleosynthesis, abundances",relatedMatch,Cosmic ray nucleosynthesis
Phys Processes,"nuclear reactions, nucleosynthesis, abundances",relatedMatch,Explosive nucleosynthesis
Phys Processes,"nuclear reactions, nucleosynthesis, abundances",relatedMatch,Stellar nucleosynthesis
Phys Processes,"nuclear reactions, nucleosynthesis, abundances",relatedMatch,Nuclear astrophysics
Phys Processes,opacity,relatedMatch,Stellar atmospheric opacity
Phys Processes,plasmas,relatedMatch,Plasma astrophysics
Phys Processes,polarization,relatedMatch,Polarimetry
Phys Processes,radiation mechanisms: non-thermal,relatedMatch,Non-thermal radiation sources
Phys Processes,shock waves,relatedMatch,Interplanetary shocks
Phys Processes,shock waves,relatedMatch,Planetary bow shocks
Phys Processes,shock waves,relatedMatch,Stellar bow shocks
Phys Processes,shock waves,relatedMatch,Termination shock
Planetary Systems,planet?disk interactions,(no match),
Planetary Systems,planets and satellites: aurorae,(no match),
Planetary Systems,comets: general,exactMatch,Comets
Planetary Systems,Earth,exactMatch,Earth (planet)
Planetary Systems,interplanetary medium,exactMatch,Interplanetary medium
Planetary Systems,Kuiper belt: general,exactMatch,Kuiper belt
Planetary Systems,Moon,exactMatch,The Moon
Planetary Systems,Oort Cloud,exactMatch,Oort cloud
Planetary Systems,protoplanetary disks,exactMatch,Protoplanetary disks
Planetary Systems,zodiacal dust,exactMatch,Zodiacal cloud
Planetary Systems,comets: individual,narrowMatch,Comets
Planetary Systems,Kuiper belt objects: individual,narrowMatch,Classical Kuiper belt objects
Planetary Systems,Kuiper belt objects: individual,narrowMatch,Resonant Kuiper belt objects
Planetary Systems,"meteorites, meteors, meteoroids",narrowMatch,Meteorites
Planetary Systems,"meteorites, meteors, meteoroids",narrowMatch,Meteors
Planetary Systems,"meteorites, meteors, meteoroids",narrowMatch,Meteroids
Planetary Systems,"minor planets, asteroids: general",narrowMatch,Asteriods
Planetary Systems,"minor planets, asteroids: general",narrowMatch,Minor planets
Planetary Systems,"minor planets, asteroids: individual",narrowMatch,Ceres
Planetary Systems,"minor planets, asteroids: individual",narrowMatch,Eris
Planetary Systems,"minor planets, asteroids: individual",narrowMatch,Haumea
Planetary Systems,"minor planets, asteroids: individual",narrowMatch,Hilda group
Planetary Systems,"minor planets, asteroids: individual",narrowMatch,Hirayama familes
Planetary Systems,"minor planets, asteroids: individual",narrowMatch,Hungaria group
Planetary Systems,"minor planets, asteroids: individual",narrowMatch,Makemake
Planetary Systems,"minor planets, asteroids: individual",narrowMatch,Pluto
Planetary Systems,"minor planets, asteroids: individual",narrowMatch,Plutoids
Planetary Systems,"minor planets, asteroids: individual",narrowMatch,Quaroar
Planetary Systems,"minor planets, asteroids: individual",narrowMatch,Sedna
Planetary Systems,"minor planets, asteroids: individual",narrowMatch,Trojan asteroids
Planetary Systems,planet?star interactions,narrowMatch,Solar-terrestrial interactions
Planetary Systems,planet?star interactions,narrowMatch,Solar-planetary interactions
Planetary Systems,planets and satellites: atmospheres,narrowMatch,Earth atmosphere
Planetary Systems,planets and satellites: atmospheres,narrowMatch,Cometary atmospheres
Planetary Systems,planets and satellites: atmospheres,narrowMatch,Lunar atmosphere
Planetary Systems,planets and satellites: atmospheres,narrowMatch,Exoplanet atmospheres
Planetary Systems,planets and satellites: atmospheres,narrowMatch,Planetary atmospheres
Planetary Systems,planets and satellites: composition,narrowMatch,Lunar composition
Planetary Systems,planets and satellites: detection,narrowMatch,Exoplanet detection methods
Planetary Systems,planets and satellites: formation,narrowMatch,Planet formation
Planetary Systems,planets and satellites: formation,narrowMatch,Satellite formation
Planetary Systems,planets and satellites: gaseous planets,narrowMatch,Outer planets
Planetary Systems,planets and satellites: general,narrowMatch,Artificial satellites
Planetary Systems,planets and satellites: general,narrowMatch,Dwarf planets
Planetary Systems,planets and satellites: general,narrowMatch,Exoplanets
Planetary Systems,planets and satellites: general,narrowMatch,Habitable planets
Planetary Systems,planets and satellites: general,narrowMatch,Natural satellites
Planetary Systems,planets and satellites: individual,narrowMatch,Galilean satellites
Planetary Systems,planets and satellites: individual,narrowMatch,Geostationary satellites
Planetary Systems,planets and satellites: individual,narrowMatch,Geosynchronous satellites
Planetary Systems,planets and satellites: individual,narrowMatch,Infrared Astronomical Satellite
Planetary Systems,planets and satellites: individual,narrowMatch,Jovian satellites
Planetary Systems,planets and satellites: individual,narrowMatch,Martian satellites
Planetary Systems,planets and satellites: individual,narrowMatch,Neptunian satellites
Planetary Systems,planets and satellites: individual,narrowMatch,Saturnian satellites
Planetary Systems,planets and satellites: individual,narrowMatch,Shepherd satellites
Planetary Systems,planets and satellites: individual,narrowMatch,Uranian satellites
Planetary Systems,planets and satellites: interiors,narrowMatch,Lunar interior
Planetary Systems,planets and satellites: interiors,narrowMatch,Planetary interior
Planetary Systems,planets and satellites: magnetic fields,narrowMatch,Lunar magnetic fields
Planetary Systems,planets and satellites: terrestrial planets,narrowMatch,Extrasolar rocky planets
Planetary Systems,planets and satellites: terrestrial planets,narrowMatch,Inner planets
Planetary Systems,planets and satellites: composition,relatedMatch,Meteorite composition
Planetary Systems,planets and satellites: dynamical evolution and stability,relatedMatch,Exoplanet dynamics
Planetary Systems,planets and satellites: dynamical evolution and stability,relatedMatch,Exoplanet evolution
Planetary Systems,planets and satellites: dynamical evolution and stability,relatedMatch,Lunar evolution
Planetary Systems,planets and satellites: formation,relatedMatch,Planetary system formation
Planetary Systems,planets and satellites: fundamental parameters,relatedMatch,Planetary theory
Planetary Systems,planets and satellites: interiors,relatedMatch,Planetary cores
Planetary Systems,zodiacal dust,relatedMatch,Exozodiacal dust
Sources,radio lines: general,(no match),
Sources,gamma rays: general,exactMatch,Gamma-ray sources
Sources,infrared: galaxies,exactMatch,Infrared galaxies
Sources,infrared: general,exactMatch,Infrared sources
Sources,radio continuum: general,exactMatch,Radio continuum emission
Sources,submillimeter: general,exactMatch,Submillimeter astronomy
Sources,ultraviolet: general,exactMatch,Ultraviolet sources
Sources,X-rays: binaries,exactMatch,X-ray binary stars
Sources,X-rays: bursts,exactMatch,X-ray bursts
Sources,X-rays: diffuse background,exactMatch,Diffuse x-ray background
Sources,X-rays: general,exactMatch,X-ray sources
Sources,X-rays: stars,exactMatch,X-ray stars
Sources,gamma rays: diffuse background,narrowMatch,gamma-ray sources
Sources,gamma rays: galaxies,narrowMatch,Gamma-ray sources
Sources,gamma rays: galaxies: clusters,narrowMatch,Gamma-ray sources
Sources,gamma rays: ISM,narrowMatch,Gamma-ray sources
Sources,gamma rays: stars,narrowMatch,Gamma-ray sources
Sources,infrared: diffuse background,narrowMatch,Infrared sources
Sources,infrared: galaxies,narrowMatch,Infrared excess galaxies
Sources,infrared: general,narrowMatch,Far infrared astronomy
Sources,infrared: general,narrowMatch,Infrared astronomy
Sources,infrared: ISM,narrowMatch,Infrared sources
Sources,infrared: planetary systems,narrowMatch,Infrared sources
Sources,infrared: stars,narrowMatch,Infrared sources
Sources,radio continuum: galaxies,narrowMatch,Radio galaxies
Sources,radio continuum: ISM,narrowMatch,Radio sources
Sources,radio continuum: planetary systems,narrowMatch,Radio sources
Sources,radio continuum: stars,narrowMatch,Radio sources
Sources,radio lines: galaxies,narrowMatch,Radio galaxies
Sources,radio lines: ISM,narrowMatch,Radio sources
Sources,radio lines: planetary systems,narrowMatch,Radio sources
Sources,radio lines: stars,narrowMatch,Radio sources
Sources,submillimeter: diffuse background,narrowMatch,Submillimeter astronomy
Sources,submillimeter: galaxies,narrowMatch,Submillimeter astronomy
Sources,submillimeter: ISM,narrowMatch,Submillimeter astronomy
Sources,submillimeter: planetary systems,narrowMatch,Submillimeter astronomy
Sources,submillimeter: stars,narrowMatch,Submillimeter astronomy
Sources,ultraviolet: galaxies,narrowMatch,Ultraviolet sources
Sources,ultraviolet: ISM,narrowMatch,Ultraviolet sources
Sources,ultraviolet: planetary systems,narrowMatch,Ultraviolet sources
Sources,ultraviolet: stars,narrowMatch,Ultraviolet sources
Sources,X-rays: galaxies,narrowMatch,X-ray sources
Sources,X-rays: galaxies: clusters,narrowMatch,X-ray sources
Sources,X-rays: individual,narrowMatch,X-ray sources
Sources,X-rays: ISM,narrowMatch,X-ray sources
Stars,(stars:) gamma-ray burst: individual,(no match),
Stars,(stars:) pulsars: individual,(no match),
Stars,(stars:) supernovae: individual,(no match),
Stars,stars: imaging,(no match),
Stars,stars: individual,(no match),
Stars,stars: massive,(no match),
Stars,stars: solar-type,(no match),
Stars,(stars:) binaries: eclipsing,exactMatch,Eclipsing binary stars
Stars,(stars:) binaries: general,exactMatch,Binary stars
Stars,(stars:) binaries: spectroscopic,exactMatch,Spectroscopic binary stars
Stars,(stars:) binaries: symbiotic,exactMatch,Symbiotic binary stars
Stars,(stars:) binaries: visual,exactMatch,Visual binary stars
Stars,(stars:) blue stragglers,exactMatch,Blue straggler stars
Stars,(stars:) brown dwarfs,exactMatch,Brown dwarf stars
Stars,(stars:) circumstellar matter,exactMatch,Circumstellar matter
Stars,(stars:) gamma-ray burst: general,exactMatch,Gamma-ray bursts
Stars,(stars:) pulsars: general,exactMatch,Pulsars
Stars,(stars:) starspots,exactMatch,Starspots
Stars,(stars:) supergiants,exactMatch,Supergiant stars
Stars,(stars:) supernovae: general,exactMatch,Supernovae
Stars,(stars:) white dwarfs,exactMatch,White dwarf stars
Stars,stars: abundances,exactMatch,Stellar abundances
Stars,stars: activity,exactMatch,Stellar activity
Stars,stars: atmospheres,exactMatch,Stellar atmospheres
Stars,stars: black holes,exactMatch,Black holes
Stars,stars: carbon,exactMatch,Carbon stars
Stars,stars: chemically peculiar,exactMatch,Chemically peculiar stars
Stars,stars: chromospheres,exactMatch,Chromospheres
Stars,stars: coronae,exactMatch,Coronae
Stars,stars: distances,exactMatch,Stellar distance
Stars,stars: dwarf novae,exactMatch,Dwarf novae
Stars,stars: early-type,exactMatch,Early-type stars
Stars,stars: evolution,exactMatch,Stellar evolution
Stars,stars: flare,exactMatch,Stellar flares
Stars,stars: formation,exactMatch,Star formation
Stars,stars: fundamental parameters,exactMatch,Fundamental parameters of stars
Stars,stars: horizontal-branch,exactMatch,Horizontal branch stars
Stars,stars: interiors,exactMatch,Stellar interiors
Stars,stars: jets,exactMatch,Stellar jets
Stars,stars: late-type,exactMatch,Late-type stars
Stars,stars: magnetars,exactMatch,Magnetars
Stars,stars: magnetic field,exactMatch,Stellar magnetic fields
Stars,stars: mass-loss,exactMatch,Stellar mass loss
Stars,stars: neutron,exactMatch,Neutron stars
Stars,stars: Population II,exactMatch,Population II stars
Stars,stars: Population III,exactMatch,Population III stars
Stars,stars: pre-main sequence,exactMatch,Pre-main sequence stars
Stars,stars: protostars,exactMatch,Protostars
Stars,stars: rotation,exactMatch,Stellar rotation
Stars,stars: statistics,exactMatch,Star counts
Stars,stars: variables: Cepheids,exactMatch,Cepheid variable stars
Stars,stars: variables: delta Scuti,exactMatch,Delta Scuti variable stars
Stars,stars: variables: general,exactMatch,Variable stars
Stars,stars: variables: RR Lyrae,exactMatch,RR Lyrae variable stars
Stars,stars: variables: S Doradus,exactMatch,S Doradus stars
Stars,"stars: winds, outflows",exactMatch,Stellar winds
Stars,stars: Wolf?Rayet,exactMatch,Wolf-Rayet stars
Stars,(stars:) binaries (including multiple): close,narrowMatch,Close binary stars
Stars,(stars:) binaries (including multiple): close,narrowMatch,Multiple stars
Stars,(stars:) binaries (including multiple): close,narrowMatch,Trinary stars
Stars,(stars:) Hertzsprung?Russell and C?M diagrams,narrowMatch,Hertzsprung Russell diagrams
Stars,"(stars:) novae, cataclysmic variables",narrowMatch,Cataclysmic variable stars
Stars,"(stars:) novae, cataclysmic variables",narrowMatch,Classical novae
Stars,"(stars:) novae, cataclysmic variables",narrowMatch,Novae
Stars,"(stars:) novae, cataclysmic variables",narrowMatch,Nova-like variable stars
Stars,(stars:) planetary systems,narrowMatch,Exoplanet systems
Stars,(stars:) planetary systems,narrowMatch,Solar system
Stars,(stars:) pulsars: general,narrowMatch,Millisecond pulsars
Stars,(stars:) pulsars: general,narrowMatch,Optical pulsars
Stars,(stars:) pulsars: general,narrowMatch,Radio pulsars
Stars,(stars:) pulsars: general,narrowMatch,Rotation powered pulsars
Stars,(stars:) subdwarfs,narrowMatch,A subdwarf stars
Stars,(stars:) subdwarfs,narrowMatch,B subdwarf stars
Stars,(stars:) subdwarfs,narrowMatch,F subdwarf stars
Stars,(stars:) subdwarfs,narrowMatch,G subdwarf stars
Stars,(stars:) subdwarfs,narrowMatch,K subdwarf stars
Stars,(stars:) subdwarfs,narrowMatch,L subdwarf stars
Stars,(stars:) subdwarfs,narrowMatch,M subdwarf stars
Stars,(stars:) subdwarfs,narrowMatch,O subdwarf stars
Stars,(stars:) subdwarfs,narrowMatch,T subdwarf stars
Stars,(stars:) supergiants,narrowMatch,A supergiant stars
Stars,(stars:) supergiants,narrowMatch,B supergiant stars
Stars,(stars:) supergiants,narrowMatch,Early-type supergiant stars
Stars,(stars:) supergiants,narrowMatch,F supergiant stars
Stars,(stars:) supergiants,narrowMatch,G supergiant stars
Stars,(stars:) supergiants,narrowMatch,K supergiant stars
Stars,(stars:) supergiants,narrowMatch,Late-type supergiant stars
Stars,(stars:) supergiants,narrowMatch,M supergiant stars
Stars,(stars:) supergiants,narrowMatch,O supergiant stars
Stars,(stars:) supergiants,narrowMatch,OB supergiant stars
Stars,(stars:) supergiants,narrowMatch,Red supergiant stars
Stars,(stars:) supernovae: general,narrowMatch,Type Ia supernovae
Stars,(stars:) supernovae: general,narrowMatch,Type Ib supernovae
Stars,(stars:) supernovae: general,narrowMatch,Type Ic supernovae
Stars,(stars:) supernovae: general,narrowMatch,Type II supernovae
Stars,stars: AGB and post-AGB,narrowMatch,Asymptotic giant branch
Stars,stars: AGB and post-AGB,narrowMatch,Post-asymptotic giant branch
Stars,"stars: emission-line, Be",narrowMatch,Emission line stars
Stars,"stars: emission-line, Be",narrowMatch,Early-type emission stars
Stars,"stars: emission-line, Be",narrowMatch,Be stars
Stars,"stars: emission-line, Be",narrowMatch,Herbig Ae/Be stars
Stars,stars: kinematics and dynamics,narrowMatch,Stellar kinematics
Stars,stars: kinematics and dynamics,narrowMatch,Stellar dynamics
Stars,stars: low-mass,narrowMatch,Low-mass X-ray binary stars
Stars,"stars: luminosity function, mass function",narrowMatch,Luminosity function
Stars,"stars: luminosity function, mass function",narrowMatch,Stellar mass functions
Stars,stars: oscillations (including pulsations),narrowMatch,Stellar oscillations
Stars,stars: peculiar (except chemically peculiar),narrowMatch,Peculiar variable stars
Stars,stars: peculiar (except chemically peculiar),narrowMatch,Peculiar giants
Stars,"stars: variables: T Tauri, Herbig Ae/Be",narrowMatch,T Tauri stars
Stars,"stars: variables: T Tauri, Herbig Ae/Be",narrowMatch,Herbig Ae/Be stars
Stars,(stars:) binaries: eclipsing,relatedMatch,Eclipsing binary minima timing method
Stars,(stars:) binaries: spectroscopic,relatedMatch,Two-spectrum binary stars
Stars,"(stars:) novae, cataclysmic variables",relatedMatch,Dwarf novae
Stars,"(stars:) novae, cataclysmic variables",relatedMatch,Fast novae
Stars,"(stars:) novae, cataclysmic variables",relatedMatch,Hypernovae
Stars,"(stars:) novae, cataclysmic variables",relatedMatch,Recurrent novae
Stars,"(stars:) novae, cataclysmic variables",relatedMatch,Symbiotic novae
Stars,"(stars:) novae, cataclysmic variables",relatedMatch,X-ray novae
Stars,(stars:) supernovae: general,relatedMatch,Core-collapse supernovae
Stars,(stars:) supernovae: general,relatedMatch,Supernova dynamics
Stars,(stars:) supernovae: general,relatedMatch,Supernova evolution
Stars,(stars:) supernovae: general,relatedMatch,Supernova neutrinos
Stars,(stars:) supernovae: general,relatedMatch,Supernova remnants
Stars,(stars:) white dwarfs,relatedMatch,White dwarf evolution
Stars,stars: general,relatedMatch,Stellar types
Stars,stars: horizontal-branch,relatedMatch,Extreme horizontal branch stars
The Galaxy,(Galaxy:) globular clusters: individual,(no match),
The Galaxy,(Galaxy:) local interstellar matter,(no match),
The Galaxy,(Galaxy:) globular clusters: general,exactMatch,Globular star clusters
The Galaxy,(Galaxy:) open clusters and associations: general,exactMatch,Globular star clusters
The Galaxy,(Galaxy:) solar neighborhood,exactMatch,Solar neighborhood
The Galaxy,Galaxy: center,exactMatch,Galactic center
The Galaxy,Galaxy: disk,exactMatch,Milky Way disk
The Galaxy,Galaxy: evolution,exactMatch,Milky Way evolution
The Galaxy,Galaxy: formation,exactMatch,Milky Way formation
The Galaxy,Galaxy: general,exactMatch,Milky Way Galaxy
The Galaxy,Galaxy: halo,narrowMatch,Milk Way dark matter halo
The Galaxy,Galaxy: halo,narrowMatch,Milky Way stellar halo
The Galaxy,Galaxy: kinematics and dynamics,narrowMatch,Milky Way dynamics
The Galaxy,(Galaxy:) open clusters and associations: individual,relatedMatch,O clusters
The Galaxy,(Galaxy:) open clusters and associations: individual,relatedMatch,Young star clusers
The Galaxy,Galaxy: abundances,relatedMatch,Galaxy abundances
The Galaxy,Galaxy: bulge,relatedMatch,Galaxy bulges
The Galaxy,Galaxy: fundamental parameters,relatedMatch,Milky Way Galaxy physics
The Galaxy,Galaxy: kinematics and dynamics,relatedMatch,Galaxy kinematics
The Galaxy,Galaxy: nucleus,relatedMatch,Galaxy nuclei
The Galaxy,Galaxy: stellar content,relatedMatch,Galaxy stellar content
The Galaxy,Galaxy: structure,relatedMatch,Galaxy structure
The Sun,Sun: infrared,(no match),
The Sun,(Sun:) solar wind,exactMatch,Solar wind
The Sun,(Sun:) solar?terrestrial relations,exactMatch,Solar-terrestrial interactions
The Sun,(Sun:) sunspots,exactMatch,Sunspots
The Sun,Sun: abundances,exactMatch,Solar abundances
The Sun,Sun: activity,exactMatch,Solar activity
The Sun,Sun: atmosphere,exactMatch,Solar atmosphere
The Sun,Sun: chromosphere,exactMatch,Solar chromosphere
The Sun,Sun: corona,exactMatch,Solar corona
The Sun,Sun: coronal mass ejections (CMEs),exactMatch,Coronal mass ejections
The Sun,Sun: evolution,exactMatch,Solar evolution
The Sun,Sun: flares,exactMatch,Solar flares
The Sun,Sun: general,exactMatch,The Sun
The Sun,Sun: granulation,exactMatch,Solar granulation
The Sun,Sun: helioseismology,exactMatch,Helioseismology
The Sun,Sun: heliosphere,exactMatch,Heliosphere
The Sun,Sun: interior,exactMatch,Solar interior
The Sun,Sun: magnetic fields,exactMatch,Solar magnetic fields
The Sun,Sun: oscillations,exactMatch,Solar oscillations
The Sun,Sun: particle emission,exactMatch,Solar particle emission
The Sun,Sun: photosphere,exactMatch,Solar photosphere
The Sun,Sun: rotation,exactMatch,Solar rotation
The Sun,Sun: transition region,exactMatch,Solar transition region
The Sun,"Sun: faculae, plages",narrowMatch,Plages
The Sun,"Sun: faculae, plages",narrowMatch,Solar faculae
The Sun,"Sun: filaments, prominences",narrowMatch,Solar filaments
The Sun,"Sun: filaments, prominences",narrowMatch,Solar prominences
The Sun,Sun: radio radiation,narrowMatch,Solar radio emission
The Sun,Sun: UV radiation,narrowMatch,Solar ultraviolet emission
The Sun,Sun: UV radiation,narrowMatch,Solar extreme ultraviolet emission
The Sun,"Sun: X-rays, gamma rays",narrowMatch,Solar gamma ray emission
The Sun,"Sun: X-rays, gamma rays",narrowMatch,Solar X-ray emission
The Sun,Sun: fundamental parameters,relatedMatch,Solar physics


==> Frey_K_Suppl_2_JWSTKeyword_UAT_Mapping.csv <==
JWST Science Keywords Mapping to UAT,,,,
,https://jwst-docs.stsci.edu/display/JPPOM/JWST+Scientific+Keywords,,,
,,,,
,Legend for term status,,,
,Exact match,Exact match exists in the UAT,,
,Equivalent,An equivalent concept exists in the UAT,,
,Not in UAT,"No term in UAT to match JSK concept, new term will be submitted",,
,Review,Requires additional review with researchers for clarification,,
,Mulit-Match,Matches multiple concepts in the UAT and requires additional review for clarification,,
,,,,
JSK Sci. Category,JSK Keyword,Match w/ UAT,UAT Equivalent,Suggested New UAT Term
Solar System,Solar System,Equivalent,Solar system astronomy,
Solar System,Biomarkers,Not in UAT,,Biomarkers
Solar System,Chemical Composition,Review,Astrochemistry,
Solar System,Comets,Exact match,Comets,
Solar System,Giant Planets,Equivalent,Outer Planets,
Solar System,Kuiper-Belt Objects,Equivalent,Trans-Neptunian objects,
Solar System,Minor Planets,Exact match,Minor planets,
Solar System,Planetary Atmospheres,Exact match,Planetary atmospheres,
Solar System,Planetary Satellites,Equivalent,Natural satellites,
Solar System,Space Weather,Review,,Space weather
Solar System,Terrestrial Planets,Equivalent,Inner Planets,
Solar System,Transits,Exact match,Transits,
Planets and Planet Formation,Planets and Planet Formation,Equivalent,Exoplanet astronomy,
Planets and Planet Formation,Biomarkers,Not in UAT,,Biomarkers
Planets and Planet Formation,Chemical Composition,Review,Astrochemistry,
Planets and Planet Formation,Coronagraphy,Equivalent,Coronographic imaging,
Planets and Planet Formation,Disks,Not in UAT,,Protoplanetary disks [Exoplanets]
Planets and Planet Formation,Exoplanet Host Stars,Equivalent,Planet hosting stars,
Planets and Planet Formation,Extrasolar Planets,Equivalent,Exoplanets,
Planets and Planet Formation,Giant Planets,Equivalent,Extrasolar gas giants,
Planets and Planet Formation,Planetary Atmospheres,Equivalent,Exoplanet atmospheres,
Planets and Planet Formation,Planetary Satellites,Review,Exomoons,Natural satellites [Extrasolar]
Planets and Planet Formation,Space Weather,Review,,Space weather [Exoplanets]
Planets and Planet Formation,Terrestrial Planets,Equivalent,Extrasolar rocky planets,
Planets and Planet Formation,Transits,Exact match,Transits,
Stellar Physics,Stellar Physics,Exact match,Stellar physics,
Stellar Physics,Accretion Disks And Jets,Multi-Match,Stellar accretion disks,
Stellar Physics,Accretion Disks And Jets,Multi-Match,Stellar jets,
Stellar Physics,Astrometry,Exact match,Astrometry,
Stellar Physics,Atmospheres,Equivalent,Stellar atmospheres,
Stellar Physics,Binaries,Equivalent,Binary stars,
Stellar Physics,Brown Dwarfs,Equivalent,Brown dwarf stars,
Stellar Physics,Chemical Abundances,Equivalent,Stellar abundances,
Stellar Physics,Circumstellar Matter,Exact match,Circumstellar matter,
Stellar Physics,Cool Stars,Multi-Match,M stars,
Stellar Physics,Cool Stars,Multi-Match,K stars,
Stellar Physics,Dust,Equivalent,Interstellar dust,
Stellar Physics,Evolution,Equivalent,Stellar evolution,
Stellar Physics,Evolved Stars,Exact match,Evolved stars,
Stellar Physics,Gamma-Ray Bursts,Exact match,Gammy-ray burts,
Stellar Physics,HII Regions,Equivalent,H II regions,
Stellar Physics,Hot Stars,Multi-Match,A stars,
Stellar Physics,Hot Stars,Multi-Match,B stars,
Stellar Physics,Hot Stars,Multi-Match,O stars,
Stellar Physics,Hot Stars,Multi-Match,OB stars,
Stellar Physics,Interstellar Medium,Exact match,Interstellar medium,
Stellar Physics,Low-Mass Stars,Review,,Low-mass stars
Stellar Physics,Main-Sequence Stars,Equivalent,Main sequence stars,
Stellar Physics,Massive Stars,Review,,Massive stars
Stellar Physics,Molecular Clouds,Exact match,Molecular clouds,
Stellar Physics,Neutron Stars And Pulsars,Multi-Match,Neutron stars,
Stellar Physics,Neutron Stars And Pulsars,Multi-Match,Pulsars,
Stellar Physics,Neutron Stars And Pulsars,Multi-Match,Binary pulsars,
Stellar Physics,Planetary Nebulae,Exact match,Planetary nebulae,
Stellar Physics,Pre-Main Sequence Stars,Exact match,Pre-main sequence stars,
Stellar Physics,Radiative Transfer,Exact match,Radiative transfer,
Stellar Physics,Supernovae,Exact match,Supernovae,
Stellar Physics,Transients,Equivalent,Coronal transients,
Stellar Physics,Variable Stars,Exact match,Variable stars,
Stellar Populations,Stellar Populations,Exact match,Stellar populations,
Stellar Populations,Astrometry,Exact match,Astrometry,
Stellar Populations,"Bulges, Spheroids, And Ellipticals",Multi-Match,Bulges,
Stellar Populations,"Bulges, Spheroids, And Ellipticals",Multi-Match,Dwarf spheroidal galaxies,
Stellar Populations,"Bulges, Spheroids, And Ellipticals",Multi-Match,Elliptical galaxies,
Stellar Populations,Chemical Abundances,Exact match,Chemical abundances,
Stellar Populations,Color-Magnitude Diagrams,Equivalent,Hertzsprung Russell diagrams,
Stellar Populations,Cool Stars,Multi-Match,M stars,
Stellar Populations,Cool Stars,Multi-Match,K stars,
Stellar Populations,Distance Ladder,Equivalent,Stellar distance,
Stellar Populations,Dust,Review,Intergalactic dust clouds,
Stellar Populations,Dwarf Galaxies,Exact match,Dwarf galaxies,
Stellar Populations,Evolution,Equivalent,Galaxy evolution,
Stellar Populations,Galactic Center,Not in UAT,,Galactic centers [extragalactic]
Stellar Populations,Globular Clusters,Equivalent,Globular star clusters,
Stellar Populations,HII Regions,Equivalent,H II regions,
Stellar Populations,Halos,Equivalent,Galaxy halos,
Stellar Populations,Hot Stars,Multi-Match,A stars,
Stellar Populations,Hot Stars,Multi-Match,B stars,
Stellar Populations,Hot Stars,Multi-Match,O stars,
Stellar Populations,Hot Stars,Multi-Match,OB stars,
Stellar Populations,Interstellar Medium,Exact match,Interstellar medium,
Stellar Populations,Irregular Galaxies,Exact match,Irregular galaxies,
Stellar Populations,Local Group Galaxies,Equivalent,Local Group,
Stellar Populations,Magellanic Clouds,Exact match,Magellanic Clouds,
Stellar Populations,Microlensing,Equivalent,Gravitational microlensing,
Stellar Populations,Planetary Nebulae,Exact match,Planetary nebulae,
Stellar Populations,Star Clusters,Exact match,Star clusters,
Stellar Populations,Star-Formation Histories,Equivalent,Star formation,
Galaxies and the IGM,Galaxies and the IGM,Equivalent,Galaxies,
Galaxies and the IGM,"Bulges, Spheroids, And Ellipticals",Multi-Match,Galaxy bulges,
Galaxies and the IGM,"Bulges, Spheroids, And Ellipticals",Multi-Match,Dwarf spheroidal galaxies,
Galaxies and the IGM,"Bulges, Spheroids, And Ellipticals",Multi-Match,Elliptical galaxies,
Galaxies and the IGM,Chemical Abundances,Exact match,Chemical abundances,
Galaxies and the IGM,Circumgalactic Medium,Not in UAT,,Circumgalactic medium
Galaxies and the IGM,Cooling Flows,Review,,Cooling flows
Galaxies and the IGM,Damped Lyman-Alpha Absorption,Equivalent,Damped Lyman-alpha systems,
Galaxies and the IGM,Dark Matter Halos,Review,,Dark matter halos
Galaxies and the IGM,Disks,Equivalent,Galaxy disks,
Galaxies and the IGM,Dust,Equivalent,Intergalactic dust cloud,
Galaxies and the IGM,Dwarf Galaxies,Exact match,Dwarf galaxies,
Galaxies and the IGM,Emission-Line Galaxies,Equivalent,Emission line galaxies,
Galaxies and the IGM,Galaxy Formation and Evolution,Multi-Match,Galaxy formation,
Galaxies and the IGM,Galaxy Formation and Evolution,Multi-Match,Galaxy evolution,
Galaxies and the IGM,Galaxy Environments,Not in UAT,,
Galaxies and the IGM,Gunn-Peterson Effect,Not in UAT,,Gunn-Peterson effect
Galaxies and the IGM,Spectral Energy Distributions,Not in UAT,,Spectral energy distribution
Galaxies and the IGM,Interacting/Merging Galaxies,Multi-Match,Interacting galaxies,
Galaxies and the IGM,Interacting/Merging Galaxies,Multi-Match,Galaxy mergers,
Galaxies and the IGM,IR-Luminous Galaxies,Equivalent,Luminous infrared galaxies,
Galaxies and the IGM,Irregular Galaxies,Exact match,Irregular galaxies,
Galaxies and the IGM,Lyman-Alpha Forrest,Equivalent,Lyman-alpha forest,
Galaxies and the IGM,Local Group Galaxies,Equivalent,Local Group,
Galaxies and the IGM,Magellanic Clouds,Exact match,Magellanic Clouds,
Galaxies and the IGM,Metal Absorption Systems,Exact match,Metal line absorbers,
Galaxies and the IGM,Photometric Redshifts,Not in UAT,,Photometric redshift
Galaxies and the IGM,Quenched Galaxies,Not in UAT,,Quenched galaxies
Galaxies and the IGM,Scaling Relations,Not in UAT,,Scaling relations
Galaxies and the IGM,Simulations And Models,Multi-Match,Astronomical models,
Galaxies and the IGM,Simulations And Models,Multi-Match,,Astronomical simulations
Galaxies and the IGM,Star Clusters,Exact match,Star clusters,
Galaxies and the IGM,Starburst Galaxies,Exact match,Starburst galaxies,
Galaxies and the IGM,Star-Formation Histories,Equivalent,Star formation,
Galaxies and the IGM,Stellar Halos,Equivalent,Stellar rings,
Galaxies and the IGM,Stellar Populations,Exact match,Stellar populations,
Galaxies and the IGM,Structure And Morphology,Multi-Match,Galaxy structure,
Galaxies and the IGM,Structure And Morphology,Multi-Match,Galaxy classification systems,
Massive Black Holes and their Host Galaxies,Massive Black Holes and their Host Galaxies,Not in UAT,,Massive black holes
Massive Black Holes and their Host Galaxies,Accretion Disks,Equivalent,Stellar accretion disks,
Massive Black Holes and their Host Galaxies,AGN Host Galaxies,Not in UAT,,AGN host galaxies
Massive Black Holes and their Host Galaxies,BAL Quasars,Equivalent,Broad-absorption line quasar,
Massive Black Holes and their Host Galaxies,Emission Lines,Review,Interstellar line emission,
Massive Black Holes and their Host Galaxies,Feedback,Equivalent,Stellar feedback,
Massive Black Holes and their Host Galaxies,High-Luminosity AGN/Quasars,Multi-Match,,High-luminosity AGN
Massive Black Holes and their Host Galaxies,High-Luminosity AGN/Quasars,Multi-Match,Quasars,
Massive Black Holes and their Host Galaxies,Jets,Equivalent,Stellar jets,
Massive Black Holes and their Host Galaxies,Liners,Equivalent,LINER galaxies,
Massive Black Holes and their Host Galaxies,Low-Luminosity AGN/Seyferts,Multi-Match,,Low-luminosity AGN
Massive Black Holes and their Host Galaxies,Low-Luminosity AGN/Seyferts,Multi-Match,Seyfert galaxies,
Massive Black Holes and their Host Galaxies,M-Sigma Relation,Not in UAT,,M-sigma relation
Massive Black Holes and their Host Galaxies,Quenched Galaxies,Not in UAT,,Quenched galaxies
Massive Black Holes and their Host Galaxies,Radio AGN,Not in UAT,,Active galactic nuclei [radio]
Massive Black Holes and their Host Galaxies,Reverberation,Not in UAT,,Reverberation mapping
Massive Black Holes and their Host Galaxies,Supermassive Black Holes,Exact match,Supermassive black holes,
Massive Black Holes and their Host Galaxies,Winds And Outflows,Multi-Match,Galaxy winds,
Massive Black Holes and their Host Galaxies,Winds And Outflows,Multi-Match,Galaxy jets,
Massive Black Holes and their Host Galaxies,X-Ray AGN,Not in UAT,,Active galactic nuclei [x-ray]
Cosmology,Cosmology,Exact match,Cosmology,
Cosmology,Chemical Abundances,Exact match,Chemical abundances,
Cosmology,Clusters Of Galaxies,Equivalent,Galaxy clusters,
Cosmology,Cosmological Parameters And Distance Scale,Multi-Match,Cosmological parameters,
Cosmology,Cosmological Parameters And Distance Scale,Multi-Match,,Extragalactic distance scale
Cosmology,Cooling Flows,Review,,Cooling flows
Cosmology,Extragalactic Legacy And Deep Fields,Multi-Match,,Extragalactic legacy fields
Cosmology,Extragalactic Legacy And Deep Fields,Multi-Match,,Extra galactic deep fields
Cosmology,First Light Stars And Galaxies,Multi-Match,Protostars,
Cosmology,First Light Stars And Galaxies,Multi-Match,Protogalaxies,
Cosmology,Gamma-Ray Bursts,Exact match,Gamma-ray bursts,
Cosmology,Gravitational Lensing,Exact match,Gravitational lensing,
Cosmology,Groups Of Galaxies,Equivalent,Galaxy groups,
Cosmology,Intracluster Medium,Exact match,Intracluster medium,
Cosmology,Large-Scale Structure,Equivalent,Large scale structure of the Universe,
Cosmology,Reionization,Exact match,Reionization,
Cosmology,Simulations And Models,Multi-Match,,Astronomical simulations
Cosmology,Simulations And Models,Multi-Match,Astronomical models,
Cosmology,Supernovae,Exact match,Supernovae,


==> Frey_K_Suppl_3_UAT_v.2.0.0.csv <==
level 1,level 2,level 3,level 4,level 5,level 6,level 7,level 8,level 9,level 10,,,,,,,,,,,,,,,,
Astrophysical processes,Astrophysical magnetism,Cosmic magnetic fields theory,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Astrophysical magnetism,Emerging flux tubes,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Astrophysical magnetism,Magnetic fields,Geomagnetic fields,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Astrophysical magnetism,Magnetic fields,Magnetic anomalies,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Astrophysical magnetism,Magnetic fields,Primordial magnetic fields,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Astrophysical magnetism,Magnetic fields,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Astrophysical magnetism,,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Apparent superluminal motion,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Astrodynamics,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Close encounters,Opik theory,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Close encounters,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Lunar theory,Annual equation,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Lunar theory,Anomalistic month,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Lunar theory,Lunar node regression,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Lunar theory,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,N-body problem,Few-body systems,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,N-body problem,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbit determination,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Apsis,Apastron,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Apsis,Aphelion,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Apsis,Apocenter,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Apsis,Apogee,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Apsis,Periapsis,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Apsis,Periastron,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Apsis,Perigee,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Apsis,Perihelion,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Apsis,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Argument of perigee,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Argument of perihelion,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Center of mass,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Eccentricity,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Elliptical orbit,Major axis,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Elliptical orbit,Minor axis,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Elliptical orbit,Semimajor axis,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Elliptical orbit,Semiminor axis,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Elliptical orbit,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Inclination,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Longitude of the ascending node,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Longitude of the descending node,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Orbital anomalies,Eccentric anomaly,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Orbital anomalies,Mean anomaly,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Orbital anomalies,True anomaly,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Orbital anomalies,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Osculatory elements,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Position angle,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,Synodic period,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital elements,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Apsidal motion,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Circular orbit,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Elliptical orbit,Major axis,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Elliptical orbit,Minor axis,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Elliptical orbit,Semimajor axis,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Elliptical orbit,Semiminor axis,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Elliptical orbit,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Equation of the center,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Geocentric orbit,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Heliocentric orbit,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Hyperbolic orbit,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Keplerian orbit,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Libration,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Lunar node regression,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Osculating orbit,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Parabolic orbit,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Periodic orbit,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,Polar orbit,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital motion,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital nodes,Ascending node,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital nodes,Descending node,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital nodes,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital resonances,Kirkwood gap,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital resonances,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital theory,Bode's law,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,Orbital theory,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Orbits,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Perturbation methods,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Three-body problem,Lagrangian points,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Three-body problem,Mass ratio,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Three-body problem,Roche limit,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Three-body problem,Roche lobe,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Three-body problem,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,Two-body problem,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Celestial mechanics,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Einstein field equations,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Evolution equation,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Geodesics,Gravitational deflection,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Geodesics,Penrose limit,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Geodesics,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational collapse,Chandrasekhar limit,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational collapse,Jeans mass,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational collapse,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational lensing,Caustic crossing,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational lensing,Einstein rings,Luminous arcs,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational lensing,Einstein rings,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational lensing,Gravitational lensing shear,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational lensing,Gravitational microlensing,Gravitational microlensing [Exoplanets],Magnetospheric radio emissions [Exoplanets],,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational lensing,Gravitational microlensing,Gravitational microlensing [Exoplanets],,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational lensing,Gravitational microlensing,Quasar microlensing,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational lensing,Gravitational microlensing,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational lensing,Strong gravitational lensing,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational lensing,Weak gravitational lensing,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational lensing,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational singularities,Conical singularities,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational singularities,Curvature singularities,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational singularities,Event horizons,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational singularities,Naked singularities,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational singularities,Ring singularities,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational singularities,Wormholes,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational singularities,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational waves,Gravitational wave sources,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational waves,pp waves,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Gravitational waves,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Spacetime metric,Friedmann-Robertson-Walker metric,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Spacetime metric,Kerr metric,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Spacetime metric,Schwarzschild metric,Schwarzschild radius,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Spacetime metric,Schwarzschild metric,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,Spacetime metric,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,General relativity,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Accretion,Bondi accretion,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Accretion,Galaxy accretion,Galaxy infall,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Accretion,Galaxy accretion,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Accretion,Stellar accretion,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Accretion,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational disruption,Tidal disruption,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational disruption,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational energy,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational equilibrium,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational fields,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational instability,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Dynamical friction,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,N-body simulations,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Orbital resonances,Kirkwood gap,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Orbital resonances,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Three-body problem,Lagrangian points,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Three-body problem,Mass ratio,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Three-body problem,Roche limit,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Three-body problem,Roche lobe,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Three-body problem,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Tidal interaction,Roche limit,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Tidal interaction,Tidal disruption,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Tidal interaction,Tidal distortion,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Tidal interaction,Tidal friction,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Tidal interaction,Tidal radius,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Tidal interaction,Tides,Atmospheric tides,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Tidal interaction,Tides,Ocean tides,Polar tides,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Tidal interaction,Tides,Ocean tides,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Tidal interaction,Tides,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Tidal interaction,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,Two-body problem,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravitational interaction,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravity anomaly,Great Attractor,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravity anomaly,Mascon,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,Gravity anomaly,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Newtonian gravitation,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Non-standard theories of gravity,Modified Newtonian dynamics,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Non-standard theories of gravity,Quantum gravity,Gravastars,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Non-standard theories of gravity,Quantum gravity,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Non-standard theories of gravity,Scalar-tensor-vector gravity,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Non-standard theories of gravity,Two-dimensional gravity,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,Non-standard theories of gravity,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Gravitation,,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Astrophysical explosive burning,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Neutrino oscillations,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Neutron stars,Magnetars,Soft gamma ray repeaters,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Neutron stars,Magnetars,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Neutron stars,Neutron star cores,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Neutron stars,Pulsars,Binary pulsars,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Neutron stars,Pulsars,Millisecond pulsars,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Neutron stars,Pulsars,Optical pulsars,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Neutron stars,Pulsars,Radio pulsars,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Neutron stars,Pulsars,Rotation powered pulsars,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Neutron stars,Pulsars,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Neutron stars,Relativistic stars,Relativistic binary stars,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Neutron stars,Relativistic stars,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Neutron stars,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Big Bang nucleosynthesis,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Carbon burning,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Cosmic ray nucleosynthesis,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Explosive nucleosynthesis,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Helium burning,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Hydrogen burning,Carbon-nitrogen cycle,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Hydrogen burning,Proton-proton reaction,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Hydrogen burning,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Oxygen burning,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,P-process,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,R-process,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,S-process,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Silicon burning,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Stellar nucleosynthesis,Helium burning,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Stellar nucleosynthesis,Hydrogen burning,Carbon-nitrogen cycle,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Stellar nucleosynthesis,Hydrogen burning,Proton-proton reaction,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Stellar nucleosynthesis,Hydrogen burning,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Stellar nucleosynthesis,S-process,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,Stellar nucleosynthesis,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Nucleosynthesis,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,Solar neutrinos,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Nuclear astrophysics,,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Einstein field equations,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Evolution equation,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Geodesics,Gravitational deflection,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Geodesics,Penrose limit,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Geodesics,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational collapse,Chandrasekhar limit,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational collapse,Jeans mass,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational collapse,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational lensing,Caustic crossing,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational lensing,Einstein rings,Luminous arcs,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational lensing,Einstein rings,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational lensing,Gravitational lensing shear,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational lensing,Gravitational microlensing,Gravitational microlensing [Exoplanets],Magnetospheric radio emissions [Exoplanets],,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational lensing,Gravitational microlensing,Gravitational microlensing [Exoplanets],,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational lensing,Gravitational microlensing,Quasar microlensing,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational lensing,Gravitational microlensing,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational lensing,Strong gravitational lensing,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational lensing,Weak gravitational lensing,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational lensing,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational singularities,Conical singularities,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational singularities,Curvature singularities,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational singularities,Event horizons,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational singularities,Naked singularities,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational singularities,Ring singularities,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational singularities,Wormholes,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational singularities,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational waves,Gravitational wave sources,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational waves,pp waves,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Gravitational waves,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Spacetime metric,Friedmann-Robertson-Walker metric,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Spacetime metric,Kerr metric,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Spacetime metric,Schwarzschild metric,Schwarzschild radius,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Spacetime metric,Schwarzschild metric,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,Spacetime metric,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,General relativity,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,Relativistic mechanics,Relativistic fluid dynamics,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,Relativistic mechanics,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,Special relativity,Relativistic aberration,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,Special relativity,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,Relativity,,,,,,,,,,,,,,,,,,,,,,,,
Astrophysical processes,,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Anthropic principle,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Compact radiation sources,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Cosmic rays,Cosmic ray showers,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Cosmic rays,Cosmic ray sources,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Cosmic rays,Forbush effect,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Cosmic rays,Galactic cosmic rays,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Cosmic rays,High-energy cosmic radiation,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Cosmic rays,Secondary cosmic rays,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Cosmic rays,Ultra-high-energy cosmic radiation,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Cosmic rays,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Extended radiation sources,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Extrasolar radiation,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Gamma-ray sources,Soft gamma ray repeaters,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Gamma-ray sources,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Hydroxyl sources,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Infrared sources,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Non-thermal radiation sources,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Blazars,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Quasars,Broad-absorption line quasar,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Quasars,Double quasars,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Quasars,Individual quasars,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Quasars,Quasar-galaxy pairs,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Quasars,Radio loud quasars,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Quasars,Radio quiet quasars,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Quasars,X-ray quasars,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Quasars,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Radio cores,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Radio hot spots,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Radio jets,Polar jets,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Radio jets,Relativistic jets,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Radio jets,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Radio lobes,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Radio plumes,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,Relativistic disks,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Active galactic nuclei,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Discrete radio sources,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Extragalactic radio sources,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Galactic radio sources,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,Radio continuum emission,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Radio sources,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Ultraviolet sources,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,Variable radiation sources,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,X-ray sources,Cool cores,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,X-ray sources,Diffuse x-ray background,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,X-ray sources,Point sources,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,X-ray sources,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astronomical radiation sources,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Dark matter,Baryonic dark matter,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Dark matter,Cold dark matter,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Dark matter,Hot dark matter,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Dark matter,Warm dark matter,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Dark matter,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Intergalactic clouds,Damped Lyman-alpha systems,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Intergalactic clouds,Intergalactic dust clouds,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Intergalactic clouds,Lyman limit systems,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Intergalactic clouds,Lyman-alpha forest clouds,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Intergalactic clouds,Metal line absorbers,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Intergalactic clouds,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Intergalactic filaments,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Intergalactic gas,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Intergalactic medium phases,Cool intergalactic medium,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Intergalactic medium phases,Hot intergalactic medium,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Intergalactic medium phases,Warm-hot intergalactic medium,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Intergalactic medium phases,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Intergalactic voids,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Missing mass,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,Quasar absorption line spectroscopy,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Intergalactic medium,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,Interstellar dust processes,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Astrophysical dust processes,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Bianchi cosmology,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Big Bang theory,Big Bang nucleosynthesis,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Big Bang theory,Cosmological perturbation theory,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Big Bang theory,Hadron barrier,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Big Bang theory,Photon decoupling,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Big Bang theory,Recombination (cosmology),Cosmic background radiation,Cosmic microwave background radiation,Cosmic anisotropy,,,,,,,,,,,,,,,,,,,,
Cosmology,Big Bang theory,Recombination (cosmology),Cosmic background radiation,Cosmic microwave background radiation,Cosmic isotropy,,,,,,,,,,,,,,,,,,,,
Cosmology,Big Bang theory,Recombination (cosmology),Cosmic background radiation,Cosmic microwave background radiation,,,,,,,,,,,,,,,,,,,,,
Cosmology,Big Bang theory,Recombination (cosmology),Cosmic background radiation,Sunyaev-Zeldovich effect,,,,,,,,,,,,,,,,,,,,,
Cosmology,Big Bang theory,Recombination (cosmology),Cosmic background radiation,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Big Bang theory,Recombination (cosmology),,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Big Bang theory,Reionization,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Big Bang theory,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Brane cosmology,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmic inflation,Alternatives to cosmic inflation,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmic inflation,E-folding time,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmic inflation,Gravitational waves,Gravitational wave sources,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmic inflation,Gravitational waves,pp waves,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmic inflation,Gravitational waves,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmic inflation,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmogony,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological evolution,Dynamical evolution,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological evolution,Galaxy evolution,Galaxy chemical evolution,Chemical enrichment,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological evolution,Galaxy evolution,Galaxy chemical evolution,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological evolution,Galaxy evolution,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological evolution,Orbital evolution,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological evolution,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological models,Closed universe,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological models,Dirac cosmology,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological models,Einstein universe,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological models,Expanding universe,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological models,Friedmann universe,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological models,Gšdel universe,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological models,Inflationary universe,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological models,Lemaitre universe,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological models,Newtonian cosmology,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological models,Open universe,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological models,Oscillating universe,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological models,de Sitter universe,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological models,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Cosmological parameters from large-scale structure,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Curved space,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Dark energy,Cosmological constant,Cosmological constant experiments,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Dark energy,Cosmological constant,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Dark energy,Quintessence,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Dark energy,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Deceleration parameter,Accelerating universe,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Deceleration parameter,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Density parameters,Baryon density,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Density parameters,Dark matter density,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Density parameters,Lambda density,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Density parameters,Matter density,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Density parameters,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Flat space,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Hubble constant,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Hubble time,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,Sigma8,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological parameters,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Cosmological phase transitions,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Elemental abundance,Cosmochemistry,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Elemental abundance,Cosmochronology,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Elemental abundance,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Hierarchical cosmology,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Large-scale structure of the universe,Cosmic web,Galaxy cluster counts,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Large-scale structure of the universe,Cosmic web,Galaxy voids,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Large-scale structure of the universe,Cosmic web,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Large-scale structure of the universe,Dark matter distribution,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Large-scale structure of the universe,Great Attractor,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Large-scale structure of the universe,Isothermal sphere profile,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Large-scale structure of the universe,Low-density fields,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Large-scale structure of the universe,Mean matter density,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Large-scale structure of the universe,Voids,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Large-scale structure of the universe,Warm-hot intergalactic medium,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Large-scale structure of the universe,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Non-Gaussianity,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Observational cosmology,Cosmological constant,Cosmological constant experiments,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Observational cosmology,Cosmological constant,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Observational cosmology,Hubble constant,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Observational cosmology,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Big Bang theory,Big Bang nucleosynthesis,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Big Bang theory,Cosmological perturbation theory,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Big Bang theory,Hadron barrier,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Big Bang theory,Photon decoupling,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Big Bang theory,Recombination (cosmology),Cosmic background radiation,Cosmic microwave background radiation,Cosmic anisotropy,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Big Bang theory,Recombination (cosmology),Cosmic background radiation,Cosmic microwave background radiation,Cosmic isotropy,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Big Bang theory,Recombination (cosmology),Cosmic background radiation,Cosmic microwave background radiation,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Big Bang theory,Recombination (cosmology),Cosmic background radiation,Sunyaev-Zeldovich effect,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Big Bang theory,Recombination (cosmology),Cosmic background radiation,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Big Bang theory,Recombination (cosmology),,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Big Bang theory,Reionization,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Big Bang theory,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,Baryogenesis,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,Baryon acoustic oscillations,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,Inflationary universe,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,Initial conditions of the universe,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,Leptogenesis,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,Neutrino decoupling,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,Photon decoupling,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,Primordial galaxies,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,Recombination (cosmology),Cosmic background radiation,Cosmic microwave background radiation,Cosmic anisotropy,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,Recombination (cosmology),Cosmic background radiation,Cosmic microwave background radiation,Cosmic isotropy,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,Recombination (cosmology),Cosmic background radiation,Cosmic microwave background radiation,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,Recombination (cosmology),Cosmic background radiation,Sunyaev-Zeldovich effect,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,Recombination (cosmology),Cosmic background radiation,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,Recombination (cosmology),,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,Reionization,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Early universe,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Hubble's law,Hubble diagram,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Hubble's law,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,Steady-state theory,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Origin of the universe,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Plasma astrophysics,Cosmic electrodynamics,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Plasma astrophysics,Space plasmas,Alfven waves,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Plasma astrophysics,Space plasmas,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Plasma astrophysics,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Quantum cosmology,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Radiative transfer,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Redshifted,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,Relativistic cosmology,,,,,,,,,,,,,,,,,,,,,,,,
Cosmology,,,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exomoons,,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet catalogs,,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,Direct imaging [Exoplanets],Coronographic imaging,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,Direct imaging [Exoplanets],Far-infrared interferometry [Exoplanets],,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,Direct imaging [Exoplanets],,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,Exoplanet astrometry,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,Gravitational microlensing [Exoplanets],Magnetospheric radio emissions [Exoplanets],,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,Gravitational microlensing [Exoplanets],,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,Polarimetry [Exoplanets],,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,Radial velocity methods [Exoplanets],,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,Timing variation methods,Eclipsing binary minima timing method,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,Timing variation methods,Pulsar timing method,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,Timing variation methods,Pulsation frequency method,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,Timing variation methods,Transit duration variation method,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,Timing variation methods,Transit timing variation method,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,Timing variation methods,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,Transit photometry [Exoplanets],,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet detection methods,,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet dynamics,Exoplanet plate tectonics,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet dynamics,Exoplanet tides,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet dynamics,,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet evolution,,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet formation,,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet structure,Exoplanet atmospheres,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet structure,Exoplanet rings,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet structure,Exoplanet surface characteristics,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet structure,,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanet systems,,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanets,Carbon planets,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanets,Chthonian planets,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanets,Extrasolar gas giants,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanets,Extrasolar rocky planets,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanets,Free floating planets,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanets,Habitable planets,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanets,Hot Jupiters,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanets,Hot Neptunes,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanets,Mini Neptunes,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanets,Ocean planets,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanets,Pulsar planets,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanets,Super Earths,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanets,Trojan planets,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Exoplanets,,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Planet hosting stars,Habitable zone,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,Planet hosting stars,,,,,,,,,,,,,,,,,,,,,,,,
Exoplanet astronomy,,,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Astrophysical masers,Hydroxyl masers,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Astrophysical masers,Megamasers,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Astrophysical masers,Silicon monoxide masers,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Astrophysical masers,Water masers,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Astrophysical masers,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Extragalactic magnetic fields,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Dark matter,Baryonic dark matter,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Dark matter,Cold dark matter,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Dark matter,Hot dark matter,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Dark matter,Warm dark matter,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Dark matter,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Intergalactic clouds,Damped Lyman-alpha systems,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Intergalactic clouds,Intergalactic dust clouds,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Intergalactic clouds,Lyman limit systems,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Intergalactic clouds,Lyman-alpha forest clouds,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Intergalactic clouds,Metal line absorbers,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Intergalactic clouds,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Intergalactic filaments,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Intergalactic gas,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Intergalactic medium phases,Cool intergalactic medium,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Intergalactic medium phases,Hot intergalactic medium,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Intergalactic medium phases,Warm-hot intergalactic medium,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Intergalactic medium phases,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Intergalactic voids,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Missing mass,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,Quasar absorption line spectroscopy,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,Intergalactic medium,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Extragalactic astronomy,,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Blazars,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Quasars,Broad-absorption line quasar,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Quasars,Double quasars,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Quasars,Individual quasars,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Quasars,Quasar-galaxy pairs,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Quasars,Radio loud quasars,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Quasars,Radio quiet quasars,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Quasars,X-ray quasars,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Quasars,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Radio cores,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Radio hot spots,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Radio jets,Polar jets,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Radio jets,Relativistic jets,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Radio jets,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Radio lobes,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Radio plumes,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,Relativistic disks,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Active galactic nuclei,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,BL Lacertae objects,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Blazars,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Haro galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,LINER galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Markarian galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Radio galaxies,Fanaroff-Riley radio galaxies,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Radio galaxies,Giant radio galaxies,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Radio galaxies,Tailed radio galaxies,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Radio galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Starburst galaxies,Infrared galaxies,IRAS galaxies,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Starburst galaxies,Infrared galaxies,Luminous infrared galaxies,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Starburst galaxies,Infrared galaxies,Ultraluminous infrared galaxies,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Starburst galaxies,Infrared galaxies,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,Starburst galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Active galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Compact galaxies,N galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Compact galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Companion galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Disk galaxies,Lenticular galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Disk galaxies,Ring galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Disk galaxies,Spiral galaxies,Andromeda Galaxy,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Disk galaxies,Spiral galaxies,Barred spiral galaxies,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Disk galaxies,Spiral galaxies,Milky Way Galaxy,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Disk galaxies,Spiral galaxies,Triangulum Galaxy,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Disk galaxies,Spiral galaxies,Unbarred spiral galaxies,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Disk galaxies,Spiral galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Disk galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Double galaxies,Dumbbell galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Double galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Dwarf galaxies,Compact dwarf galaxies,Blue compact dwarf galaxies,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Dwarf galaxies,Compact dwarf galaxies,Ultracompact dwarf galaxies,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Dwarf galaxies,Compact dwarf galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Dwarf galaxies,Draco dwarf galaxy,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Dwarf galaxies,Dwarf elliptical galaxies,Sculptor dwarf elliptical galaxy,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Dwarf galaxies,Dwarf elliptical galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Dwarf galaxies,Dwarf irregular galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Dwarf galaxies,Dwarf spheroidal galaxies,Fornax dwarf spheroidal galaxy,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Dwarf galaxies,Dwarf spheroidal galaxies,Sagittarius dwarf spheroidal galaxy,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Dwarf galaxies,Dwarf spheroidal galaxies,Ursa Minor dwarf spheroidal galaxy,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Dwarf galaxies,Dwarf spheroidal galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Dwarf galaxies,Nucleated dwarf galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Dwarf galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Early-type galaxies,E+A galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Early-type galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Elliptical galaxies,D galaxies,cD galaxies,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Elliptical galaxies,D galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Elliptical galaxies,Giant elliptical galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Elliptical galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Emission line galaxies,LINER galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Emission line galaxies,Markarian galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Emission line galaxies,Seyfert galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Emission line galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Field galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Giant galaxies,Brightest cluster galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Giant galaxies,Giant elliptical galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Giant galaxies,cD galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Giant galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,High-redshift galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,High-velocity stars,Halo stars,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,High-velocity stars,Hypervelocity stars,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,High-velocity stars,Runaway stars,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,High-velocity stars,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Infrared excess galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Interacting galaxies,Galaxy collisions,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Interacting galaxies,Galaxy mergers,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Interacting galaxies,Galaxy pairs,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Interacting galaxies,Galaxy tides,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Interacting galaxies,Galaxy triplets,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Interacting galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Irregular galaxies,Amorphous irregular galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Irregular galaxies,Dwarf irregular galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Irregular galaxies,I galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Irregular galaxies,Magellanic Clouds,Large Magellanic Cloud,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Irregular galaxies,Magellanic Clouds,Magellanic Stream,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Irregular galaxies,Magellanic Clouds,Small Magellanic Cloud,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Irregular galaxies,Magellanic Clouds,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Irregular galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Late-type galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Low surface brightness galaxies,L galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Low surface brightness galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Lyman-alpha galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Lyman-break galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Primordial galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Protogalaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Quasar-galaxy pairs,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Radio jets,Polar jets,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Radio jets,Relativistic jets,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Radio jets,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Starburst galaxies,Infrared galaxies,IRAS galaxies,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Starburst galaxies,Infrared galaxies,Luminous infrared galaxies,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Starburst galaxies,Infrared galaxies,Ultraluminous infrared galaxies,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Starburst galaxies,Infrared galaxies,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,Starburst galaxies,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxies,,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy clusters,Abell clusters,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy clusters,Bautz-Morgan type,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy clusters,Coma Cluster,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy clusters,Intracluster medium,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy clusters,Perseus Cluster,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy clusters,Superclusters,Virgo Supercluster,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy clusters,Superclusters,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy clusters,Virgo Cluster,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy clusters,,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy groups,Hickson compact group,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy groups,Local Group,Andromeda Galaxy,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy groups,Local Group,Magellanic Clouds,Large Magellanic Cloud,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy groups,Local Group,Magellanic Clouds,Magellanic Stream,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy groups,Local Group,Magellanic Clouds,Small Magellanic Cloud,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy groups,Local Group,Magellanic Clouds,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy groups,Local Group,Milky Way Galaxy,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy groups,Local Group,Triangulum Galaxy,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy groups,Local Group,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy groups,Seyfert's sextant,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy groups,Stefan's quintet,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy groups,,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galactic accretion disks,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy abundances,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy cluster counts,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy distances,Holmberg radius,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy distances,Hubble radius,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy distances,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy dynamics,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy encounters,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy formation,Density wave model,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy formation,Stellar feedback,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy formation,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy interactions,Galaxy mergers,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy interactions,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,Galaxy accretion,Galaxy infall,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,Galaxy accretion,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,Galaxy dynamics,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,Galaxy evolution,Galaxy chemical evolution,Chemical enrichment,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,Galaxy evolution,Galaxy chemical evolution,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,Galaxy evolution,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,Galaxy fountains,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,Galaxy kinematics,Galaxy anticenters,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,Galaxy kinematics,Galaxy equators,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,Galaxy kinematics,Galaxy planes,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,Galaxy kinematics,Galaxy rotation,Galaxy rotation curves,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,Galaxy kinematics,Galaxy rotation,Oort constants,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,Galaxy kinematics,Galaxy rotation,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,Galaxy kinematics,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,Galaxy winds,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy processes,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy ages,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy chemical composition,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy colors,Blue cloud galaxies,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy colors,Green valley galaxies,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy colors,Red sequence galaxies,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy colors,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy fountains,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy jets,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy luminosities,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy magnetic fields,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy magnitudes,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy masses,Galaxy mass distribution,Navarro-Frenk-White profile,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy masses,Galaxy mass distribution,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy masses,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy radial velocities,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy radii,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,Galaxy stellar content,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy properties,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy spurs,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy bulges,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy disks,Stellar disks,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy disks,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy halos,Stellar rings,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy halos,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Blazars,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Quasars,Broad-absorption line quasar,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Quasars,Double quasars,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Quasars,Individual quasars,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Quasars,Quasar-galaxy pairs,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Quasars,Radio loud quasars,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Quasars,Radio quiet quasars,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Quasars,X-ray quasars,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Quasars,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Radio cores,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Radio hot spots,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Radio jets,Polar jets,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Radio jets,Relativistic jets,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Radio jets,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Radio lobes,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Radio plumes,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,Relativistic disks,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Active galactic nuclei,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,Galaxy circumnuclear disk,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Galaxy nuclei,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Spiral arms,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,Tidal tails,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Galaxy components,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Radio cores,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,Spiral pitch angle,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy structure,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Galaxy voids,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,Galactic anticenter,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,Galactic center,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,Galactic winds,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,Gould Belt,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,Milk Way dark matter halo,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,Milky Way Galaxy fountains,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,Milky Way disk,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,Milky Way dynamics,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,Milky Way evolution,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,Milky Way formation,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,Milky Way magnetic fields,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,Milky Way mass,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,Milky Way rotation,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,Milky Way stellar halo,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,Solar neighborhood,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Milky Way Galaxy physics,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Stellar kinematics,Stellar motion,Proper motions,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Stellar kinematics,Stellar motion,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,Stellar kinematics,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,Galaxy physics,,,,,,,,,,,,,,,,,,,,,,,,
Galactic and extragalactic astronomy,,,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Blazars,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Quasars,Broad-absorption line quasar,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Quasars,Double quasars,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Quasars,Individual quasars,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Quasars,Quasar-galaxy pairs,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Quasars,Radio loud quasars,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Quasars,Radio quiet quasars,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Quasars,X-ray quasars,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Quasars,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Radio cores,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Radio hot spots,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Radio jets,Polar jets,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Radio jets,Relativistic jets,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Radio jets,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Radio lobes,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Radio plumes,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,Relativistic disks,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Active galactic nuclei,,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Cosmic rays,Cosmic ray showers,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Cosmic rays,Cosmic ray sources,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Cosmic rays,Forbush effect,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Cosmic rays,Galactic cosmic rays,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Cosmic rays,High-energy cosmic radiation,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Cosmic rays,Secondary cosmic rays,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Cosmic rays,Ultra-high-energy cosmic radiation,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Cosmic rays,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Cosmological neutrinos,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Gamma rays,Gamma-ray lines,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Gamma rays,Gamma-ray sources,Soft gamma ray repeaters,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Gamma rays,Gamma-ray sources,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Gamma rays,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Gravitational waves,Gravitational wave sources,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Gravitational waves,pp waves,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Gravitational waves,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Neutrino oscillations,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Solar neutrinos,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Supernova neutrinos,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,Urca process,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Astroparticle physics,,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black hole physics,BekensteinÐHawking entropy,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black hole physics,Black hole spin-flip,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black hole physics,Black hole thermodynamics,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black hole physics,Ergosphere,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black hole physics,Event horizons,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black hole physics,Hawking radiation,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black hole physics,Kruskal diagram,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black hole physics,Penrose process,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black hole physics,Photon sphere,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black hole physics,Quasinormal modes,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black hole physics,Trans-Planckian physics,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black hole physics,,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Astrophysical black holes,Intermediate-mass black holes,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Astrophysical black holes,Primordial black holes,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Astrophysical black holes,Stellar mass black holes,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Broad-absorption line quasar,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Double quasars,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Individual quasars,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Quasar-galaxy pairs,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Radio loud quasars,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Radio quiet quasars,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,X-ray quasars,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Astrophysical black holes,Supermassive black holes,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Astrophysical black holes,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Classical black holes,Charged black holes,Kerr-Newman black holes,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Classical black holes,Charged black holes,ReissnerÐNordstršm black holes,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Classical black holes,Charged black holes,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Classical black holes,Nonrotating black holes,ReissnerÐNordstršm black holes,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Classical black holes,Nonrotating black holes,Schwarzschild black holes,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Classical black holes,Nonrotating black holes,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Classical black holes,Rotating black holes,Kerr black holes,Maximal Kerr black holes,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Classical black holes,Rotating black holes,Kerr black holes,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Classical black holes,Rotating black holes,Kerr-Newman black holes,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Classical black holes,Rotating black holes,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Classical black holes,Uncharged black holes,Kerr black holes,Maximal Kerr black holes,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Classical black holes,Uncharged black holes,Kerr black holes,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Classical black holes,Uncharged black holes,Schwarzschild black holes,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Classical black holes,Uncharged black holes,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,Classical black holes,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Black holes,,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Burst astrophysics,Gamma-ray bursts,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Burst astrophysics,Optical bursts,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Burst astrophysics,Radio bursts,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Burst astrophysics,Rapid bursts,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Burst astrophysics,X-ray bursts,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Burst astrophysics,,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Dark matter,Baryonic dark matter,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Dark matter,Cold dark matter,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Dark matter,Hot dark matter,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Dark matter,Warm dark matter,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Dark matter,,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Intracluster medium,,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Jets,Galaxy jets,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Jets,Plasma jets,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Jets,Radio jets,Polar jets,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Jets,Radio jets,Relativistic jets,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Jets,Radio jets,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Jets,Stellar jets,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Jets,,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Neutrino astronomy,Neutrino masses,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Neutrino astronomy,Solar neutrino problem,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Neutrino astronomy,Urca process,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Neutrino astronomy,,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Plasma astrophysics,Cosmic electrodynamics,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Plasma astrophysics,Space plasmas,Alfven waves,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Plasma astrophysics,Space plasmas,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Plasma astrophysics,,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Relativistic binary stars,,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Seyfert galaxies,,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,Warm-hot intergalactic medium,,,,,,,,,,,,,,,,,,,,,,,,
High energy astrophysics,,,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Archaeoastronomy,Ethnoastronomy,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Archaeoastronomy,Megalithic astronomy,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Archaeoastronomy,,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrobiology,Exobiology,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrobiology,Xenobiology,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrobiology,,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,CII region,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,Abundance ratio,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,Cosmic abundance,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,Frozen in elements,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,Galaxy abundances,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,Interstellar abundances,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,Isotopic abundance,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,Metal abundance,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,Nuclear abundances,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,Overabundance,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,Stellar abundances,Beryllium abundance,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,Stellar abundances,Boron abundance,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,Stellar abundances,Helium abundance,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,Stellar abundances,Lithium abundance,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,Stellar abundances,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,Underabundance,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Chemical abundances,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Cosmochemistry,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,Diffuse interstellar bands,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrochemistry,,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrophysical fluid dynamics,Hydrodynamical simulations,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrophysical fluid dynamics,Internal waves,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Astrophysical fluid dynamics,,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Molecular astrophysics,,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Philosophy of astronomy,,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,Sociology of astronomy,,,,,,,,,,,,,,,,,,,,,,,,
Interdisciplinary astronomy,,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Astrophysical masers,Hydroxyl masers,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Astrophysical masers,Megamasers,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Astrophysical masers,Silicon monoxide masers,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Astrophysical masers,Water masers,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Astrophysical masers,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Intercloud medium,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar absorption,Diffuse interstellar bands,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar absorption,Interstellar dust extinction,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar absorption,Interstellar line absorption,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar absorption,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar atomic gas,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Dark interstellar clouds,Bok globules,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Dark interstellar clouds,Cometary globules,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Dark interstellar clouds,Infrared dark clouds,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Dark interstellar clouds,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Dense interstellar clouds,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Diffuse interstellar clouds,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Evaporating gaseous globules,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,High-velocity clouds,Magellanic Stream,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,High-velocity clouds,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Interstellar dust,Carbonaceous grains,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Interstellar dust,Polycyclic aromatic hydrocarbons,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Interstellar dust,Silicate grains,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Interstellar dust,Very small grains,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Interstellar dust,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Molecular clouds,Collapsing clouds,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Molecular clouds,Diffuse molecular clouds,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Molecular clouds,Giant molecular clouds,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Molecular clouds,Infrared dark clouds,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Molecular clouds,Photodissociation regions,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Molecular clouds,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Neutral hydrogen clouds,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,Plasma clouds,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar clouds,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar dynamics,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar emissions,Continuum radio emission,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar emissions,Dust continuum emission,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar emissions,Interstellar cyclotron emission,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar emissions,Interstellar line emission,CO line emission,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar emissions,Interstellar line emission,H1 line emission,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar emissions,Interstellar line emission,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar emissions,Interstellar masers,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar emissions,Interstellar synchrotron emission,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar emissions,Interstellar thermal emission,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar emissions,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar filaments,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar magnetic fields,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar molecules,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar phases,Cold neutral medium,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar phases,Hot ionized medium,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar phases,Molecular gas,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar phases,Warm ionized medium,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar phases,Warm neutral medium,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar phases,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar plasma,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar radiation field,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar scattering,Interstellar dust extinction,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Interstellar scattering,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Bipolar nebulae,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Bright nebulae,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Cometary nebulae,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Compact nebulae,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Dark interstellar clouds,Bok globules,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Dark interstellar clouds,Cometary globules,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Dark interstellar clouds,Infrared dark clouds,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Dark interstellar clouds,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Diffuse nebulae,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Dust nebulae,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Emission nebulae,H II regions,Bok globules,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Emission nebulae,H II regions,Compact H II region,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Emission nebulae,H II regions,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Emission nebulae,Planetary nebulae,Individual planetary nebulae,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Emission nebulae,Planetary nebulae,Planetary nebulae nuclei,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Emission nebulae,Planetary nebulae,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Emission nebulae,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Filamentary nebulae,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Gaseous nebulae,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,H I regions,HI shells,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,H I regions,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Pre-solar nebulae,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Protoplanetary nebulae,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Reflection nebulae,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Ring nebulae,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,Supernova remnants,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Nebulae,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Protostars,Bok globules,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Protostars,Cocoon stars,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Protostars,Cometary nebulae,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Protostars,Proplyds,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Protostars,Young stellar objects,Pre-main sequence stars,Herbig Ae/Be stars,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Protostars,Young stellar objects,Pre-main sequence stars,Herbig-Haro objects,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Protostars,Young stellar objects,Pre-main sequence stars,T Tauri stars,Classical T Tauri stars,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Protostars,Young stellar objects,Pre-main sequence stars,T Tauri stars,FU Orionis stars,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Protostars,Young stellar objects,Pre-main sequence stars,T Tauri stars,Weak-line T Tauri stars,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Protostars,Young stellar objects,Pre-main sequence stars,T Tauri stars,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Protostars,Young stellar objects,Pre-main sequence stars,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Protostars,Young stellar objects,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Protostars,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Stellar bridges,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Stellar wind bubbles,Heliosphere,Heliopause,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Stellar wind bubbles,Heliosphere,Heliosheath,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Stellar wind bubbles,Heliosphere,Stellar bow shocks,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Stellar wind bubbles,Heliosphere,Termination shock,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Stellar wind bubbles,Heliosphere,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Stellar wind bubbles,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Stellar-interstellar interactions,Astrospheres,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Stellar-interstellar interactions,Interstellar medium wind,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Stellar-interstellar interactions,Stellar jets,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Stellar-interstellar interactions,Stellar winds,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Stellar-interstellar interactions,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Superbubbles,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Supernova remnants,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,Tidal tails,,,,,,,,,,,,,,,,,,,,,,,,
Interstellar medium,,,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Amateur astronomers,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Analytical mathematics,Astronomical models,Burkert profile,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Analytical mathematics,Astronomical models,Gas-to-dust ratio,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Analytical mathematics,Astronomical models,Mass-to-light ratio,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Analytical mathematics,Astronomical models,Oort constants,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Analytical mathematics,Astronomical models,Star counts,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Analytical mathematics,Astronomical models,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Analytical mathematics,Luminosity function,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Analytical mathematics,Perturbation methods,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Analytical mathematics,Radiative transfer equation,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Analytical mathematics,von Zeipel theorem,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Analytical mathematics,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomers,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Almanacs,Nautical almanacs,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Almanacs,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Astronomical databases,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Calendars,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Catalogs,Astrographic catalogs,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Catalogs,Celestial objects catalogs,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Catalogs,FK catalog,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Catalogs,Henry Draper catalog,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Catalogs,Radio source catalogs,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Catalogs,Sky surveys,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Catalogs,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Ephemerides,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Finding charts,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Finding lists,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Star atlases,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Surveys,Galaxy counts,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Surveys,Kapteyn Selected Areas,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Surveys,Radio source counts,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Surveys,Redshift surveys,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Surveys,Sky surveys,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Surveys,Star counts,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Surveys,Ultraviolet surveys,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Surveys,X-ray surveys,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,Surveys,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical reference materials,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astronomical site protection,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Astrophysicists,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Galaxy classification systems,DDO classification,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Galaxy classification systems,De Vaucouleurs Sandage classification,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Galaxy classification systems,Hubble classification scheme,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Galaxy classification systems,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Hertzsprung Russell diagrams,Blue loop,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Hertzsprung Russell diagrams,Giant branches,Red giant branch,Red giant bump,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Hertzsprung Russell diagrams,Giant branches,Red giant branch,Red giant clump,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Hertzsprung Russell diagrams,Giant branches,Red giant branch,Red giant tip,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Hertzsprung Russell diagrams,Giant branches,Red giant branch,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Hertzsprung Russell diagrams,Giant branches,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Hertzsprung Russell diagrams,Hertzsprung gap,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Hertzsprung Russell diagrams,Instability strip,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Hertzsprung Russell diagrams,Post-asymptotic giant branch,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Hertzsprung Russell diagrams,Turnoff point,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Hertzsprung Russell diagrams,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Luminosity classification,Kappa mechanism,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Luminosity classification,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Stellar classification,Henry Draper Catalogue,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Stellar classification,Yerkes classification,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Stellar classification,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Stellar evolutionary tracks,Hayashi track,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Stellar evolutionary tracks,Henyey track,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,Stellar evolutionary tracks,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Classification systems,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Sociology of astronomy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Space research,Microgravity,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,Space research,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Astronomical research,,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Astronomical detectors,CMBR detectors,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Astronomical detectors,Cosmic ray detectors,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Astronomical detectors,Dark matter detectors,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Astronomical detectors,Gamma-ray detectors,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Astronomical detectors,Gravitational wave detectors,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Astronomical detectors,Radio receivers,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Astronomical detectors,X-ray detectors,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Astronomical detectors,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Early astronomical instruments,Armillary spheres,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Early astronomical instruments,Astronomical sextants,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Early astronomical instruments,Orreries,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Early astronomical instruments,Photoheliographs,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Early astronomical instruments,Ptolemy stones,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Early astronomical instruments,Stone circles,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Early astronomical instruments,Zenith tubes,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Early astronomical instruments,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,High altitude balloons,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Interferometers,Fabry-Perot interferometers,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Interferometers,Mach-Zehnder interferometers,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Interferometers,Michelson interferometers,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Interferometers,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,Antarctic observatories,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,Domes,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,Gamma-ray observatories,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,Infrared observatories,Infrared Astronomical Satellite,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,Infrared observatories,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,Optical observatories,Hubble Space Telescope,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,Optical observatories,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,Radio observatories,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,Solar observatories,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,Space observatories,Gamma-ray observatories,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,Space observatories,Hubble Space Telescope,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,Space observatories,Infrared Astronomical Satellite,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,Space observatories,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,Ultraviolet observatories,Hubble Space Telescope,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,Ultraviolet observatories,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,X-ray observatories,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Observatories,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Polarimeters,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Siderostats,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Solar instruments,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Artificial satellites,Geosynchronous satellites,Geostationary satellites,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Artificial satellites,Geosynchronous satellites,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Artificial satellites,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Hall thrusters,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Space debris,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Space probes,Deep space probes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Space probes,Flyby missions,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Space probes,Landers,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Space probes,Lunar probes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Space probes,Orbiters,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Space probes,Planetary probes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Space probes,Rovers,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Space probes,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Space vehicle instruments,Space telescopes,Gamma-ray telescopes,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Space vehicle instruments,Space telescopes,Infrared telescopes,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Space vehicle instruments,Space telescopes,Ultraviolet telescopes,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Space vehicle instruments,Space telescopes,X-ray telescopes,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Space vehicle instruments,Space telescopes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,Space vehicle instruments,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Space vehicles,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Spectrometers,Mass spectrometers,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Spectrometers,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Stellar tracking devices,Coelostats,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Stellar tracking devices,Heliostats,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Stellar tracking devices,Siderostats,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Stellar tracking devices,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Automated telescopes,Automatic patrol telescopes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Automated telescopes,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Gamma ray telescopes,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Grazing incidence telescopes,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Ground telescopes,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Meridian circles,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Neutrino telescopes,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Catadioptric telescopes,Baker-Nunn cameras,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Catadioptric telescopes,Bouwers telescope,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Catadioptric telescopes,Maksutov telescopes,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Catadioptric telescopes,Schmidt cameras,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Catadioptric telescopes,Schmidt-Cassegrain telescopes,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Catadioptric telescopes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Multiple mirror telescope,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Reflecting telescopes,Cassegrain telescopes,RitcheyÐChrŽtien telescopes,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Reflecting telescopes,Cassegrain telescopes,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Reflecting telescopes,Gregorian telescopes,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Reflecting telescopes,Newtonian telescopes,Dobsonian telescopes,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Reflecting telescopes,Newtonian telescopes,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Reflecting telescopes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Refracting telescopes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Solar optical telescopes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,Very Large Telescope,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Optical telescopes,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Radio telescopes,Heterodyne receivers,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Radio telescopes,Radar telescopes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Radio telescopes,Radio interferometers,Long baseline interferometers,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Radio telescopes,Radio interferometers,Very Large Array,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Radio telescopes,Radio interferometers,Very long baseline interferometers,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Radio telescopes,Radio interferometers,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Radio telescopes,Radioheliographs,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Radio telescopes,Single-dish antennas,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Radio telescopes,Solar radio telescopes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Radio telescopes,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Solar telescopes,Radioheliographs,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Solar telescopes,Solar optical telescopes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Solar telescopes,Solar radio telescopes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Solar telescopes,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Space telescopes,Gamma-ray telescopes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Space telescopes,Infrared telescopes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Space telescopes,Ultraviolet telescopes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Space telescopes,X-ray telescopes,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Space telescopes,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Telescope mounts,Alt-azimuth mounts,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Telescope mounts,Equatorial mounts,English mounts,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Telescope mounts,Equatorial mounts,Fork mounts,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Telescope mounts,Equatorial mounts,German equatorial mounts,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Telescope mounts,Equatorial mounts,Horseshoe mounts,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Telescope mounts,Equatorial mounts,Yoke mounts,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Telescope mounts,Equatorial mounts,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Telescope mounts,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Wide-field telescopes,All-sky cameras,Cloud monitors,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Wide-field telescopes,All-sky cameras,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Wide-field telescopes,Baker-Nunn cameras,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,Wide-field telescopes,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Telescopes,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Transit instruments,Meridian circles,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Transit instruments,Zenith telescopes,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Transit instruments,Zenith tubes,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,Transit instruments,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Instrumentation,,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Amateur astronomy,Night vision,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Amateur astronomy,Purkinje effect,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Amateur astronomy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Astrophotography,Darkrooms,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Astrophotography,Remote telescope astrophotography,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Astrophotography,Telescope focal plane photography,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Astrophotography,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Computational astronomy,Astroinformatics,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Computational astronomy,Astronomical databases,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Computational astronomy,Virtual observatories,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Computational astronomy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Cosmic ray astronomy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Gamma-ray astronomy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Gravitational wave astronomy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Ground-based astronomy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Infrared astronomy,Far infrared astronomy,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Infrared astronomy,Infrared excess,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Infrared astronomy,Near infrared astronomy,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Infrared astronomy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Neutrino astronomy,Neutrino masses,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Neutrino astronomy,Solar neutrino problem,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Neutrino astronomy,Urca process,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Neutrino astronomy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Observational cosmology,Cosmological constant,Cosmological constant experiments,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Observational cosmology,Cosmological constant,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Observational cosmology,Hubble constant,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Observational cosmology,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Radar astronomy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Radio astronomy,Brightness temperature,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Radio astronomy,Cosmic noise,Cosmic microwave background radiation,Cosmic anisotropy,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Radio astronomy,Cosmic noise,Cosmic microwave background radiation,Cosmic isotropy,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Radio astronomy,Cosmic noise,Cosmic microwave background radiation,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Radio astronomy,Cosmic noise,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Radio astronomy,Interplanetary scintillation,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Radio astronomy,Interstellar scintillation,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Radio astronomy,Millimeter astronomy,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Radio astronomy,Radio astrometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Radio astronomy,Radio spectroscopy,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Radio astronomy,Spectral index,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Radio astronomy,Submillimeter astronomy,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Radio astronomy,Sunyaev-Zeldovich effect,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Radio astronomy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Ultraviolet astronomy,Near ultraviolet astronomy,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Ultraviolet astronomy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Visible astronomy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Visual observation,Limb brightening,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Visual observation,Limb darkening,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Visual observation,Optical doubles,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Visual observation,Optical identification,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Visual observation,Zenith hourly rate,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,Visual observation,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,X-ray astronomy,X-ray bright point,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,X-ray astronomy,X-ray identification,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,X-ray astronomy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Methods,,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Ecliptic coordinate system,Ecliptic latitude,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Ecliptic coordinate system,Ecliptic longitude,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Ecliptic coordinate system,Ecliptic poles,North ecliptic pole,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Ecliptic coordinate system,Ecliptic poles,South ecliptic pole,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Ecliptic coordinate system,Ecliptic poles,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Ecliptic coordinate system,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Celestial equator,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Celestial poles,North celestial pole,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Celestial poles,South celestial pole,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Celestial poles,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Celestial sphere,Constellations,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Celestial sphere,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Declination,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Equatorial zone,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Equinox,Autumnal equinox,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Equinox,Vernal equinox,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Equinox,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Equinox correction,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Hour angle,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Right ascension,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Solstice,Summer solstice,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Solstice,Winter solstice,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,Solstice,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Equatorial coordinate system,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Galactic coordinate system,Galactic latitude,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Galactic coordinate system,Galactic longitude,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Galactic coordinate system,Galactic poles,North galactic pole,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Galactic coordinate system,Galactic poles,South galactic pole,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Galactic coordinate system,Galactic poles,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Galactic coordinate system,Quadrants,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Galactic coordinate system,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Horizontal coordinate system,Altitude angle,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Horizontal coordinate system,Azimuth,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Horizontal coordinate system,Meridian,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Horizontal coordinate system,Nadir,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Horizontal coordinate system,Vertical circle,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Horizontal coordinate system,Zenith,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Horizontal coordinate system,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Supergalactic coordinate system,Supergalactic latitude,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Supergalactic coordinate system,Supergalactic longitude,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,Supergalactic coordinate system,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical coordinate systems,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical location,Angular separation,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical location,Apparent position,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical location,Conjunction,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical location,Line of sight,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical location,Opposition,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical location,Optical position,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical location,True position,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Astronomical location,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Baade-Wesselink method,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Bolometric correction,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Brightness temperature,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Distance measure,Astronomical unit,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Distance measure,Light year,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Distance measure,Parsec,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Distance measure,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Effective temperature,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Equator position,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Fundamental parameters of stars,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Magnitude,Absolute magnitude,Wilson-Bappu Effect,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Magnitude,Absolute magnitude,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Magnitude,Apparent magnitude,Limiting magnitude,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Magnitude,Apparent magnitude,Period determination,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Magnitude,Apparent magnitude,Photoelectric magnitude,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Magnitude,Apparent magnitude,Photographic magnitude,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Magnitude,Apparent magnitude,Photovisual magnitude,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Magnitude,Apparent magnitude,Pogson scale,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Magnitude,Apparent magnitude,Two-color diagrams,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Magnitude,Apparent magnitude,Variable star period change,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Magnitude,Apparent magnitude,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Magnitude,Integrated magnitude,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Magnitude,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Parallax,Annual parallax,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Parallax,Diurnal parallax,Horizontal parallax,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Parallax,Diurnal parallax,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Parallax,Dynamical parallax,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Parallax,Kinematic parallax,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Parallax,Moving cluster parallax,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Parallax,Photometric parallax,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Parallax,Secular parallax,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Parallax,Statistical parallax,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Parallax,Stellar parallax,Solar parallax,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Parallax,Stellar parallax,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Parallax,Trigonometric parallax,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Parallax,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Phase angle,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Phase defect,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Phase effect,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Phase error,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Photographic astrometry,Photogrammetry,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Photographic astrometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Radial velocity,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Radio astrometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Relativistic aberration,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Relaxation time,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Sky noise,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Solar constant,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Space astrometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Spectral index,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Standard stars,Comparison stars,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Standard stars,Photometric standard stars,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Standard stars,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Stellar distance,Cepheid distance,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Stellar distance,Distance indicators,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Stellar distance,Faber-Jackson distance,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Stellar distance,Standard candles,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Stellar distance,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Eclipses,Annular eclipses,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Eclipses,Antumbra,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Eclipses,Baily's beads,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Eclipses,Lunar eclipses,Saros cycle,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Eclipses,Lunar eclipses,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Eclipses,Partial eclipses,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Eclipses,Penumbra,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Eclipses,Solar eclipses,Diamond ring effect,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Eclipses,Solar eclipses,Flash spectra,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Eclipses,Solar eclipses,Shadow bands,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Eclipses,Solar eclipses,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Eclipses,Total eclipses,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Eclipses,Umbra,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Eclipses,Zone of totality,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Eclipses,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Occultation,Asteroid occultation,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Occultation,Lunar occultation,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Occultation,Occulting disks,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Occultation,Radio occultation,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Occultation,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,Transits,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Syzygy,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Two-color diagrams,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,Wolf diagram,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astrometry,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical object identification,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Astronomical seeing,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Atmospheric refraction,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Atmospheric scintillation,Ionospheric scintillation,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Atmospheric scintillation,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Collimation,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Dark adaption,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Extinction,Atmospheric extinction,Ultraviolet extinction,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Extinction,Atmospheric extinction,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Extinction,Interstellar extinction,Interstellar reddening,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Extinction,Interstellar extinction,Reddened stars,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Extinction,Interstellar extinction,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Extinction,Reddening law,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Extinction,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Interplanetary scintillation,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Interstellar scintillation,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Laser guide stars,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,Stellar atmospheric opacity,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Astronomical optics,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,CCD observation,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Coronographic imaging,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Doppler imaging,ZeemanÐDoppler imaging,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Doppler imaging,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Doppler shift,Blueshifted,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Doppler shift,Redshifted,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Doppler shift,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Drift scan imaging,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Field of view,Blank field,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Field of view,High latitude field,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Field of view,Parallel field,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Field of view,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,High time resolution astrophysics,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Adaptive interferometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Aperture synthesis,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Atom interferometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Direct detection interferometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Heterodyne interferometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Holographic interferometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Interferometric correlation,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Laser interferometry,LIGO,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Laser interferometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Long baseline interferometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Neutron interferometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Nonclassical interferometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Optical interferometry,Optical phase shifting interferometry,Mach-Zehnder interferometers,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Optical interferometry,Optical phase shifting interferometry,Michelson interferometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Optical interferometry,Optical phase shifting interferometry,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Optical interferometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Phase switching,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Radio interferometry,Very long baseline interferometry,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Radio interferometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Speckle interferometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,Visibility function,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Interferometry,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Optical observation,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,CCD photometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Galaxy photometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Light curves,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photoelectric photometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photographic photometry,Photogrammetry,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photographic photometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric standard stars,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Broad band photometry,BV photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Broad band photometry,Bessel photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Broad band photometry,Cape RI photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Broad band photometry,Cape photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Broad band photometry,Gunn photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Broad band photometry,HST photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Broad band photometry,Johnson photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Broad band photometry,Kron-Cousins photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Broad band photometry,RGB photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Broad band photometry,RGU photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Broad band photometry,Sloan photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Broad band photometry,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Color equations,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Medium band photometry,DDO photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Medium band photometry,Geneva photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Medium band photometry,Stršmgren photometric system,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Medium band photometry,Vilnius photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Medium band photometry,Walraven photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Medium band photometry,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Multi-color photometry,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Narrow band photometry,H alpha photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Narrow band photometry,H beta photometry,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,Narrow band photometry,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Photometric systems,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Spectrophotometry,Flux calibration,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Spectrophotometry,Spectrophotometric standards,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Spectrophotometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Stellar photometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Surface photometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Two-color diagrams,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Waveband photometry,Infrared photometry,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Waveband photometry,Ultraviolet photometry,Ultraviolet color,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Waveband photometry,Ultraviolet photometry,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Waveband photometry,X-ray photometry,Hardness ratio,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Waveband photometry,X-ray photometry,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,Waveband photometry,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Photometry,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Pointing accuracy,Pointing error,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Pointing accuracy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Polarimetry,Polarimetry [Exoplanets],,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Polarimetry,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Spectroscopy,Lyman alpha forest,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,Spectroscopy,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,Techniques,,,,,,,,,,,,,,,,,,,,,,,,
Observational astronomy,,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,CNO anomaly,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Helioseismology,Helioseismic pulsations,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Helioseismology,Solar cycle,Active sun,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Helioseismology,Solar cycle,Quiet sun,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Helioseismology,Solar cycle,Sunspot cycle,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Helioseismology,Solar cycle,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Helioseismology,Solar magnetic fields,Solar magnetic reconnection,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Helioseismology,Solar magnetic fields,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Helioseismology,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar abundances,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar activity,Solar flares,Radio flares,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar activity,Solar flares,X-ray flares,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar activity,Solar flares,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar activity,Solar prominences,Quiescent prominence,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar activity,Solar prominences,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar activity,Solar storm,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar activity,Sunspots,Ephemeral active regions,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar activity,Sunspots,Maunder minimum,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar activity,Sunspots,Penumbral filaments,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar activity,Sunspots,Sunspot groups,Bipolar sunspot groups,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar activity,Sunspots,Sunspot groups,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar activity,Sunspots,Sunspot number,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar activity,Sunspots,Wilson effect,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar activity,Sunspots,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar activity,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar atmosphere,Solar chromosphere,Plages,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar atmosphere,Solar chromosphere,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar atmosphere,Solar corona,M region,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar atmosphere,Solar corona,Solar coronal holes,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar atmosphere,Solar corona,Solar coronal loops,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar atmosphere,Solar corona,Solar coronal streamers,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar atmosphere,Solar corona,Solar transition region,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar atmosphere,Solar corona,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar atmosphere,Solar photosphere,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar atmosphere,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar electromagnetic emission,Solar X-ray emission,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar electromagnetic emission,Solar extreme ultraviolet emission,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar electromagnetic emission,Solar gamma ray emission,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar electromagnetic emission,Solar radio emission,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar electromagnetic emission,Solar ultraviolet emission,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar electromagnetic emission,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar evolution,Solar nebulae,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar evolution,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar faculae,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar filaments,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar flares,Radio flares,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar flares,X-ray flares,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar flares,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar granulation,Mesogranulation,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar granulation,Supergranulation,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar granulation,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar interior,Solar core,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar interior,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar motion,Antapex,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar motion,Apex,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar motion,Solar atmospheric motions,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar motion,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar oscillations,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar particle emission,Solar energetic particles,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar particle emission,Solar neutrons,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar particle emission,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar properties,Solar composition,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar properties,Solar diameter,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar properties,Solar irradiance,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar properties,Solar magnetic fields,Solar magnetic reconnection,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar properties,Solar magnetic fields,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar properties,Solar magnetism,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar properties,Solar mass,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar properties,Solar rotation,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar properties,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar radiation,Diffuse radiation,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar radiation,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar rotation,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar spicules,Fibrils,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar spicules,Mottles,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar spicules,Solar macrospicules,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar spicules,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar surface,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar wind,Heliopause,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Solar wind,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Sunspots,Ephemeral active regions,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Sunspots,Maunder minimum,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Sunspots,Penumbral filaments,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Sunspots,Sunspot groups,Bipolar sunspot groups,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Sunspots,Sunspot groups,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Sunspots,Sunspot number,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Sunspots,Wilson effect,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,Sunspots,,,,,,,,,,,,,,,,,,,,,,,,
Solar astronomy,,,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Earth-moon system,,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Lunar atmosphere,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Lunar evolution,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Lunar origin,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Lunar phase,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Lunar theory,Annual equation,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Lunar theory,Anomalistic month,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Lunar theory,Lunar node regression,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Lunar theory,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar features,Lunar craters,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar features,Lunar domes,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar features,Lunar highlands,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar features,Lunar maria,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar features,Lunar mountains,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar features,Lunar rays,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar features,Lunar rilles,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar features,Lunar transient phenomena,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar features,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar geodesy,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar gravitational field,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar interior,Lunar composition,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar interior,Lunar seismology,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar interior,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar magnetic fields,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar surface,Lunar geochronology,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar surface,Lunar impacts,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar surface,Lunar mineralogy,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar surface,Lunar petrology,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,Lunar surface,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,Selenology,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Lunar science,,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Atmospheric science,Aeronomy,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Atmospheric science,Atmospheric effects,Seasonal phenomena,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Atmospheric science,Atmospheric effects,Sky brightness,Night sky brightness,Gegenschein,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Atmospheric science,Atmospheric effects,Sky brightness,Night sky brightness,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Atmospheric science,Atmospheric effects,Sky brightness,Twilight,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Atmospheric science,Atmospheric effects,Sky brightness,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Atmospheric science,Atmospheric effects,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Atmospheric science,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Impact phenomena,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary magnetic fields,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Cometary studies,Comet interiors,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Cometary studies,Cometary atmospheres,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Cometary studies,Cometary ionospheres,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Cometary studies,Dirty snowball theory,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Cometary studies,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Corotating streams,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Interplanetary discontinuities,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Interplanetary particle acceleration,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Interplanetary shocks,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Interplanetary turbulence,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Meteor showers,Meteor radiants,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Meteor showers,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Meteorite composition,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Pickup ions,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Planetary bow shocks,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Solar energetic particles,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,Solar wind termination,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Interplanetary physics,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary alignment,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Atmospheric tides,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Atmospheric circulation,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Atmospheric tides,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Clouds,Cirrus castellanus,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Clouds,Cirrus fibratus,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Clouds,Cirrus floccus,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Clouds,Cirrus spissatus,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Clouds,Cirrus uncinus,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Clouds,Cirrus vertebratus,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Clouds,Noctilucent clouds,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Clouds,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Exosphere,Geocorona,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Exosphere,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Greenhouse gases,Carbon dioxide,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Greenhouse gases,Chlorofluorocarbons,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Greenhouse gases,Methane,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Greenhouse gases,Nitrous oxide,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Greenhouse gases,Water vapor,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Greenhouse gases,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Humidity,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Ionosphere,D layer,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Ionosphere,E layer,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Ionosphere,F layer,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Ionosphere,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Land-atmosphere interactions,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Magnetosphere,Plasmapause,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Magnetosphere,Van Allen radiation belt,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Magnetosphere,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Mesopause,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Mesosphere,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Ocean-atmosphere interactions,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Ozone layer,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Stratopause,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Stratosphere,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Thermosphere,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Tropopause,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,Troposphere,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Earth atmosphere,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Planetary boundary layers,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Scale height,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Stratopause,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Upper atmosphere,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,Water vapor,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary atmospheres,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary structure,Hydrosphere,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary structure,Lithosphere,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary structure,Mantle,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary structure,Oblateness,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary structure,Planetary cores,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary structure,Planetary interior,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary structure,Planetary polar regions,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary structure,Plate tectonics,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary structure,Polar caps,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary structure,Volcanoes,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary structure,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary system formation,Planet formation,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary system formation,Protoplanetary disks,Planetesimals,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary system formation,Protoplanetary disks,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary system formation,Solar system formation,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary system formation,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Planetary theory,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Satellite formation,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Solar-planetary interactions,Solar-terrestrial interactions,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Solar-planetary interactions,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,Surface gravity,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Planetary science,,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Asteroid belt,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Heliosphere,Heliopause,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Heliosphere,Heliosheath,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Heliosphere,Stellar bow shocks,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Heliosphere,Termination shock,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Heliosphere,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Interplanetary medium,Interplanetary dust,Meteoroid dust clouds,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Interplanetary medium,Interplanetary dust,Zodiacal cloud,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Interplanetary medium,Interplanetary dust,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Interplanetary medium,Interplanetary gas,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Interplanetary medium,Interplanetary grains,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Interplanetary medium,Protoplanetary disks,Planetesimals,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Interplanetary medium,Protoplanetary disks,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Interplanetary medium,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Classical Kuiper belt objects,Borasisi,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Classical Kuiper belt objects,Chaos,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Classical Kuiper belt objects,Deucalion,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Classical Kuiper belt objects,Logos,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Classical Kuiper belt objects,Makemake,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Classical Kuiper belt objects,Quaoar,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Classical Kuiper belt objects,Teharonhiawako,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Classical Kuiper belt objects,Varuna,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Classical Kuiper belt objects,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Detached objects,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Neptune trojans,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Plutoids,Eris,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Plutoids,Haumea,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Plutoids,Makemake,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Plutoids,Pluto,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Plutoids,Quaoar,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Plutoids,Sedna,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Plutoids,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Resonant Kuiper belt objects,Plutinos,Huya,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Resonant Kuiper belt objects,Plutinos,Ixion,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Resonant Kuiper belt objects,Plutinos,Orcus,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Resonant Kuiper belt objects,Plutinos,Pluto,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Resonant Kuiper belt objects,Plutinos,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Resonant Kuiper belt objects,Scattered disk objects,Eris,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Resonant Kuiper belt objects,Scattered disk objects,Sedna,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Resonant Kuiper belt objects,Scattered disk objects,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Resonant Kuiper belt objects,Twotinos,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,Resonant Kuiper belt objects,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,Trans-Neptunian objects,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Kuiper belt,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,Achondrites,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,Aerolites,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,Ataxites,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,Bediasites,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,Chondrites,Carbonaceous chondrites,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,Chondrites,Chondrules,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,Chondrites,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,Iron meteorites,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,Micrometeorites,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,Moldavites,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,Tektites,Australites,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,Tektites,Bediasites,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,Tektites,Indochinites,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,Tektites,Moldavites,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,Tektites,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteorites,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteors,Fireballs,Bolides,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteors,Fireballs,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteors,Meteor streams,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteors,Meteor trails,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Meteors,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,Micrometeoroids,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteoroids,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteors,Fireballs,Bolides,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteors,Fireballs,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteors,Meteor streams,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteors,Meteor trails,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Meteors,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Natural satellites,Jovian satellites,Galilean satellites,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Natural satellites,Jovian satellites,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Natural satellites,Martian satellites,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Natural satellites,Neptunian satellites,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Natural satellites,Saturnian satellites,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Natural satellites,The Moon,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Natural satellites,Uranian satellites,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Natural satellites,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Oort cloud,Oort cloud objects,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Oort cloud,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planetary rings,Ansae,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planetary rings,Planetary ring divisions,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planetary rings,Shepherd satellites,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planetary rings,Spokes,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planetary rings,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planets [Solar system],Inner planets,Earth (planet),,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planets [Solar system],Inner planets,Mars,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planets [Solar system],Inner planets,Mercury,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planets [Solar system],Inner planets,Venus,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planets [Solar system],Inner planets,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planets [Solar system],Outer planets,Jupiter,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planets [Solar system],Outer planets,Neptune,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planets [Solar system],Outer planets,Saturn,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planets [Solar system],Outer planets,Uranus,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planets [Solar system],Outer planets,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Planets [Solar system],,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Asteroids,Hilda group,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Asteroids,Hirayama families,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Asteroids,Hungaria group,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Asteroids,Near-Earth objects,Amor group,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Asteroids,Near-Earth objects,Apollo group,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Asteroids,Near-Earth objects,Aten group,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Asteroids,Near-Earth objects,Atira group,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Asteroids,Near-Earth objects,Earth trojans,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Asteroids,Near-Earth objects,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Asteroids,Trojan asteroids,Earth trojans,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Asteroids,Trojan asteroids,Jupiter trojans,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Asteroids,Trojan asteroids,Mars trojans,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Asteroids,Trojan asteroids,Neptune trojans,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Asteroids,Trojan asteroids,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Asteroids,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Comets,Aperiodic comets,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Comets,Comas,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Comets,Comet tails,Comet tail streamers,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Comets,Comet tails,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Comets,Kreutz Sungrazers,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Comets,Long period comets,Oort cloud,Oort cloud objects,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Comets,Long period comets,Oort cloud,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Comets,Long period comets,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Comets,Short period comets,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Comets,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Centaurs,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Dwarf planets,Ceres,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Dwarf planets,Eris,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Dwarf planets,Haumea,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Dwarf planets,Makemake,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Dwarf planets,Pluto,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Dwarf planets,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Hilda group,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Hirayama families,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Hungaria group,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Classical Kuiper belt objects,Borasisi,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Classical Kuiper belt objects,Chaos,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Classical Kuiper belt objects,Deucalion,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Classical Kuiper belt objects,Logos,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Classical Kuiper belt objects,Makemake,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Classical Kuiper belt objects,Quaoar,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Classical Kuiper belt objects,Teharonhiawako,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Classical Kuiper belt objects,Varuna,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Classical Kuiper belt objects,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Detached objects,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Neptune trojans,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Plutoids,Eris,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Plutoids,Haumea,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Plutoids,Makemake,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Plutoids,Pluto,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Plutoids,Quaoar,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Plutoids,Sedna,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Plutoids,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Resonant Kuiper belt objects,Plutinos,Huya,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Resonant Kuiper belt objects,Plutinos,Ixion,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Resonant Kuiper belt objects,Plutinos,Orcus,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Resonant Kuiper belt objects,Plutinos,Pluto,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Resonant Kuiper belt objects,Plutinos,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Resonant Kuiper belt objects,Scattered disk objects,Eris,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Resonant Kuiper belt objects,Scattered disk objects,Sedna,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Resonant Kuiper belt objects,Scattered disk objects,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Resonant Kuiper belt objects,Twotinos,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,Resonant Kuiper belt objects,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,Trans-Neptunian objects,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,Minor planets,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Small solar system bodies,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,Solar neighborhood,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,The Moon,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,The Sun,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,Solar system,,,,,,,,,,,,,,,,,,,,,,,,
Solar system astronomy,,,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Asteroseismology,Oblique rotators,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Asteroseismology,Stellar magnetic fields,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Asteroseismology,Stellar oscillations,Rapid stellar oscillations,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Asteroseismology,Stellar oscillations,Solar oscillations,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Asteroseismology,Stellar oscillations,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Asteroseismology,,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar clouds,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar disks,Debris disks,Exozodiacal dust,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar disks,Debris disks,Planetesimals,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar disks,Debris disks,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar disks,Protoplanetary disks,Planetesimals,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar disks,Protoplanetary disks,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar disks,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar dust,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar envelopes,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar gas,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar grains,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar masers,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar shells,Dust shells,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar shells,Rotating shells,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar shells,Shell burning,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,Circumstellar shells,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Circumstellar matter,,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Star clusters,Globular star clusters,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Star clusters,Stellar associations,Moving clusters,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Star clusters,Stellar associations,O associations,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Star clusters,Stellar associations,OB associations,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Star clusters,Stellar associations,Open star clusters,O clusters,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Star clusters,Stellar associations,Open star clusters,Young star clusters,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Star clusters,Stellar associations,Open star clusters,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Star clusters,Stellar associations,Protoclusters,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Star clusters,Stellar associations,R associations,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Star clusters,Stellar associations,T associations,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Star clusters,Stellar associations,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Star clusters,,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Star formation,Star forming regions,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Star formation,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Starspots,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Chromospheres,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,Coronal dimming,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,Coronal hole,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,Coronal lines,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,Coronal loops,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,Coronal plumes,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,Coronal transients,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,E corona,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,F corona,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,K corona,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,Solar corona,M region,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,Solar corona,Solar coronal holes,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,Solar corona,Solar coronal loops,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,Solar corona,Solar coronal streamers,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,Solar corona,Solar transition region,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,Solar corona,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Coronae,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Photospheres,Granule,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Photospheres,Stellar faculae,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,Photospheres,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar atmospheres,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar dynamics,Supernova dynamics,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar dynamics,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar evolution,Asymptotic giant branch,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar evolution,Blue straggler stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar evolution,Carbon flashes,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar evolution,Early stellar evolution,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar evolution,Eruptive phenomena,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar evolution,Initial mass function,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar evolution,Late stellar evolution,Dredge-up,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar evolution,Late stellar evolution,Stellar accretion disks,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar evolution,Late stellar evolution,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar evolution,Nonstandard evolution,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar evolution,Pre-main sequence evolution,Helmholtz-Kelvin contraction,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar evolution,Pre-main sequence evolution,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar evolution,Supernova evolution,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar evolution,White dwarf evolution,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar evolution,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Astrosphere interstellar medium interactions,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Burst astrophysics,Gamma-ray bursts,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Burst astrophysics,Optical bursts,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Burst astrophysics,Radio bursts,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Burst astrophysics,Rapid bursts,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Burst astrophysics,X-ray bursts,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Burst astrophysics,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Coronal mass ejections,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Stellar flares,Disk flaring,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Stellar flares,Optical flares,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Stellar flares,Stellar x-ray flares,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Stellar flares,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Stellar mass loss,Plasma jets,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Stellar mass loss,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Stellar pulsations,Multi-periodic pulsation,Double-mode pulsation,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Stellar pulsations,Multi-periodic pulsation,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Stellar pulsations,Non-radial pulsations,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Stellar pulsations,Pulsation modes,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Stellar pulsations,Radial pulsations,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,Stellar pulsations,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar phenomena,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar processes,Stellar diffusion,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar processes,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Expanding stellar envelopes,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Starlight polarization,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar abundances,Beryllium abundance,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar abundances,Boron abundance,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar abundances,Helium abundance,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar abundances,Lithium abundance,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar abundances,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar accretion,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar activity,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar ages,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar colors,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar effective temperatures,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar luminosities,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar magnetic fields,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar mass functions,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar masses,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar oscillations,Rapid stellar oscillations,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar oscillations,Solar oscillations,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar oscillations,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar radii,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar rotation,Gravity darkening,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar rotation,Radiative braking,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar rotation,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,Stellar spectral lines,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar properties,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Circumstellar shells,Dust shells,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Circumstellar shells,Rotating shells,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Circumstellar shells,Shell burning,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Circumstellar shells,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Convective envelopes,Convective shells,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Convective envelopes,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Convective zones,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Polytropes,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Stellar composition,Stellar chemical composition,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Stellar composition,Stellar elemental abundances,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Stellar composition,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Stellar gas distribution,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Stellar interiors,Stellar cores,Stellar inner cores,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Stellar interiors,Stellar cores,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Stellar interiors,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Stellar surfaces,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,Stršmgren spheres,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar structures,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,Stellar winds,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar physics,,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Intermediate population stars,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population I stars,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population II stars,Disk population,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population II stars,Disk stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population II stars,Horizontal branch stars,Extreme horizontal branch stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population II stars,Horizontal branch stars,Zero-age horizontal branch stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population II stars,Horizontal branch stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population II stars,Population II Cepheid stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population II stars,RR Lyrae variable stars,Bailey type stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population II stars,RR Lyrae variable stars,RRA stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population II stars,RR Lyrae variable stars,RRab stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population II stars,RR Lyrae variable stars,RRb stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population II stars,RR Lyrae variable stars,RRc stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population II stars,RR Lyrae variable stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population II stars,SX Phoenicis variable stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population II stars,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,Population III stars,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar populations,,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Astrophysical black holes,Intermediate-mass black holes,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Astrophysical black holes,Primordial black holes,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Astrophysical black holes,Stellar mass black holes,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Broad-absorption line quasar,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Double quasars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Individual quasars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Quasar-galaxy pairs,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Radio loud quasars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Radio quiet quasars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,X-ray quasars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Astrophysical black holes,Supermassive black holes,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Astrophysical black holes,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Classical black holes,Charged black holes,Kerr-Newman black holes,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Classical black holes,Charged black holes,ReissnerÐNordstršm black holes,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Classical black holes,Charged black holes,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Classical black holes,Nonrotating black holes,ReissnerÐNordstršm black holes,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Classical black holes,Nonrotating black holes,Schwarzschild black holes,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Classical black holes,Nonrotating black holes,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Classical black holes,Rotating black holes,Kerr black holes,Maximal Kerr black holes,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Classical black holes,Rotating black holes,Kerr black holes,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Classical black holes,Rotating black holes,Kerr-Newman black holes,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Classical black holes,Rotating black holes,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Classical black holes,Uncharged black holes,Kerr black holes,Maximal Kerr black holes,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Classical black holes,Uncharged black holes,Kerr black holes,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Classical black holes,Uncharged black holes,Schwarzschild black holes,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Classical black holes,Uncharged black holes,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,Classical black holes,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Black holes,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,AM Herculis stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Nova-like variable stars,AM Canum Venaticorum stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Nova-like variable stars,UX Ursae Majoris stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Nova-like variable stars,VY Sculpturis stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Nova-like variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Novae,Classical novae,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Novae,Dwarf novae,SU Ursae Majoris stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Novae,Dwarf novae,SX Arietis variable stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Novae,Dwarf novae,U Geminorum stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Novae,Dwarf novae,WZ Sagittae stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Novae,Dwarf novae,Z Camelopardalis stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Novae,Dwarf novae,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Novae,Fast novae,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Novae,Recurrent novae,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Novae,Slow novae,DQ Herculis stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Novae,Slow novae,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Novae,Symbiotic novae,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Novae,X-ray novae,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Novae,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,SX Arietis variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,Symbiotic novae,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,UV Persei stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Cataclysmic variable stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Astrophysical black holes,Intermediate-mass black holes,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Astrophysical black holes,Primordial black holes,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Astrophysical black holes,Stellar mass black holes,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Broad-absorption line quasar,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Double quasars,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Individual quasars,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Quasar-galaxy pairs,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Radio loud quasars,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,Radio quiet quasars,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,X-ray quasars,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Astrophysical black holes,Supermassive black holes,Quasars,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Astrophysical black holes,Supermassive black holes,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Astrophysical black holes,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Classical black holes,Charged black holes,Kerr-Newman black holes,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Classical black holes,Charged black holes,ReissnerÐNordstršm black holes,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Classical black holes,Charged black holes,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Classical black holes,Nonrotating black holes,ReissnerÐNordstršm black holes,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Classical black holes,Nonrotating black holes,Schwarzschild black holes,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Classical black holes,Nonrotating black holes,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Classical black holes,Rotating black holes,Kerr black holes,Maximal Kerr black holes,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Classical black holes,Rotating black holes,Kerr black holes,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Classical black holes,Rotating black holes,Kerr-Newman black holes,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Classical black holes,Rotating black holes,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Classical black holes,Uncharged black holes,Kerr black holes,Maximal Kerr black holes,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Classical black holes,Uncharged black holes,Kerr black holes,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Classical black holes,Uncharged black holes,Schwarzschild black holes,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Classical black holes,Uncharged black holes,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,Classical black holes,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Black holes,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Neutron stars,Magnetars,Soft gamma ray repeaters,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Neutron stars,Magnetars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Neutron stars,Neutron star cores,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Neutron stars,Pulsars,Binary pulsars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Neutron stars,Pulsars,Millisecond pulsars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Neutron stars,Pulsars,Optical pulsars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Neutron stars,Pulsars,Radio pulsars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Neutron stars,Pulsars,Rotation powered pulsars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Neutron stars,Pulsars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Neutron stars,Relativistic stars,Relativistic binary stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Neutron stars,Relativistic stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,Neutron stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,White dwarf stars,DA stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,White dwarf stars,DB stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,White dwarf stars,DC stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,White dwarf stars,DO stars,BL Herculis stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,White dwarf stars,DO stars,PG 1159 stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,White dwarf stars,DO stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,White dwarf stars,DQ stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,White dwarf stars,DZ stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,White dwarf stars,ZZ Ceti stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,White dwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary components,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary stars,Binary pulsars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary stars,X-ray binary stars,High-mass X-ray binary stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary stars,X-ray binary stars,Low-mass X-ray binary stars,Hz Herculis stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary stars,X-ray binary stars,Low-mass X-ray binary stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary stars,X-ray binary stars,X-ray bursters,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary stars,X-ray binary stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,Compact binary stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,Compact binary systems,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Compact objects,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Degenerate matter,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Ejecta,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Supernovae,Core-collapse supernovae,Type II supernovae,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Supernovae,Core-collapse supernovae,Type Ib supernovae,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Supernovae,Core-collapse supernovae,Type Ic supernovae,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Supernovae,Core-collapse supernovae,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Supernovae,Hypernovae,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Supernovae,Type Ia supernovae,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,Supernovae,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar remnants,,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Blue straggler stars,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Brown dwarf stars,L dwarf stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Brown dwarf stars,L subdwarf stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Brown dwarf stars,T dwarf stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Brown dwarf stars,T subdwarf stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Brown dwarf stars,Y dwarf stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Brown dwarf stars,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Am stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Ap stars,Holmium stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Ap stars,Manganese stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Ap stars,Silicon stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Ap stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Bp stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Carbon stars,N stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Carbon stars,R stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Carbon stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Heavy metal stars,Barium stars,Semi-barium stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Heavy metal stars,Barium stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Heavy metal stars,Manganese stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Heavy metal stars,S stars,Zirconium stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Heavy metal stars,S stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Heavy metal stars,Strontium stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Heavy metal stars,Technetium stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Heavy metal stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Helium weak stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Helium-poor stars,BW stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Helium-poor stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Helium-rich stars,DB stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Helium-rich stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Hydrogen deficient stars,AM Canum Venaticorum stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Hydrogen deficient stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Lithium stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Magnetic stars,Am stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Magnetic stars,Bp stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Magnetic stars,Magnetars,Soft gamma ray repeaters,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Magnetic stars,Magnetars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Magnetic stars,Magnetic variable stars,Alpha2 Canum Venaticorum stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Magnetic stars,Magnetic variable stars,Am stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Magnetic stars,Magnetic variable stars,SX Arietis variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Magnetic stars,Magnetic variable stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Magnetic stars,Mercury-manganese stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Magnetic stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Manganese stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Mercury-manganese stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Peculiar giants,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Peculiar variable stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Shell stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Strontium stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Technetium stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,Zirconium stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Chemically peculiar stars,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Be type stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Early-type emission stars,Ae stars,Herbig Ae/Be stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Early-type emission stars,Ae stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Early-type emission stars,Be stars,Herbig Ae/Be stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Early-type emission stars,Be stars,Lambda Eridani stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Early-type emission stars,Be stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Early-type emission stars,Oe stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Early-type emission stars,Oef stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Early-type emission stars,Of stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Early-type emission stars,Wolf-Rayet stars,WC stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Early-type emission stars,Wolf-Rayet stars,WCN stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Early-type emission stars,Wolf-Rayet stars,WN stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Early-type emission stars,Wolf-Rayet stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Early-type emission stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Flash stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Gamma Cassiopeiae stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,H-alpha stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Luminous blue variable stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Me stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Me variable stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Mira variable stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,RC Aurigae stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,S Doradus stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Symbiotic binary stars,RR Telescopii stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Symbiotic binary stars,Symbiotic novae,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Symbiotic binary stars,Z Andromedae stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Symbiotic binary stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,T Tauri stars,Classical T Tauri stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,T Tauri stars,FU Orionis stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,T Tauri stars,Weak-line T Tauri stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,T Tauri stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,X-ray stars,Single X-ray stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,X-ray stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,Z Andromedae stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Emission line stars,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,A giant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,B giant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,CH stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,CN stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Extreme carbon stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,F giant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,G giant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,LB variable stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Heavy metal stars,Barium stars,Semi-barium stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Heavy metal stars,Barium stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Heavy metal stars,Manganese stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Heavy metal stars,S stars,Zirconium stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Heavy metal stars,S stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Heavy metal stars,Strontium stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Heavy metal stars,Technetium stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Heavy metal stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Irregular variable stars,Delta Scuti variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Irregular variable stars,Gamma Cassiopeiae stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Irregular variable stars,LC variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Irregular variable stars,Mira variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Irregular variable stars,R Coronae Borealis variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Irregular variable stars,RC Aurigae stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Irregular variable stars,Soft gamma ray repeaters,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Irregular variable stars,T Tauri stars,Classical T Tauri stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Irregular variable stars,T Tauri stars,FU Orionis stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Irregular variable stars,T Tauri stars,Weak-line T Tauri stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Irregular variable stars,T Tauri stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Irregular variable stars,UU Herculis stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Irregular variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,K giant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,M giant stars,Me variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,M giant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Mira variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Semi-regular variable stars,S Vulpeculae stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,Semi-regular variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Late-type giant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,O giant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,OH/IR stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Peculiar giants,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,R stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Red giant stars,Red straggler stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Red giant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,S stars,Zirconium stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,S stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,Weak G band stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Giant stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,High-mass stars,High-mass X-ray binary stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,High-mass stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Hypergiant stars,Yellow hypergiant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Hypergiant stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Subgiant stars,A subgiant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Subgiant stars,B subgiant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Subgiant stars,F subgiant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Subgiant stars,G subgiant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Subgiant stars,K subgiant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Subgiant stars,M subgiant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Subgiant stars,O subgiant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Subgiant stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Supergiant stars,Early-type supergiant stars,A supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Supergiant stars,Early-type supergiant stars,B supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Supergiant stars,Early-type supergiant stars,O supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Supergiant stars,Early-type supergiant stars,OB supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Supergiant stars,Early-type supergiant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Supergiant stars,F supergiant stars,UU Herculis stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Supergiant stars,F supergiant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Supergiant stars,G supergiant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Supergiant stars,Late-type supergiant stars,K supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Supergiant stars,Late-type supergiant stars,M supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Supergiant stars,Late-type supergiant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Supergiant stars,Red supergiant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,Supergiant stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Evolved stars,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,A stars,A dwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,A stars,A giant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,A stars,A subdwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,A stars,A subgiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,A stars,A supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,A stars,Ae stars,Herbig Ae/Be stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,A stars,Ae stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,A stars,Am stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,A stars,Ap stars,Holmium stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,A stars,Ap stars,Manganese stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,A stars,Ap stars,Silicon stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,A stars,Ap stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,A stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,B stars,53 Persei stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,B stars,B dwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,B stars,B giant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,B stars,B subdwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,B stars,B subgiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,B stars,B supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,B stars,BW stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,B stars,Be stars,Herbig Ae/Be stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,B stars,Be stars,Lambda Eridani stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,B stars,Be stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,B stars,Bp stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,B stars,Mercury-manganese stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,B stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type emission stars,Ae stars,Herbig Ae/Be stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type emission stars,Ae stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type emission stars,Be stars,Herbig Ae/Be stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type emission stars,Be stars,Lambda Eridani stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type emission stars,Be stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type emission stars,Oe stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type emission stars,Oef stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type emission stars,Of stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type emission stars,Wolf-Rayet stars,WC stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type emission stars,Wolf-Rayet stars,WCN stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type emission stars,Wolf-Rayet stars,WN stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type emission stars,Wolf-Rayet stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type emission stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type supergiant stars,A supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type supergiant stars,B supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type supergiant stars,O supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type supergiant stars,OB supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type supergiant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type variable stars,Beta Cephei stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type variable stars,Luminous blue variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type variable stars,S Doradus stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type variable stars,SX Arietis variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Early-type variable stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,Faint blue stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,O stars,O dwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,O stars,O giant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,O stars,O subdwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,O stars,O subgiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,O stars,O supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,O stars,Oe stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,O stars,Oef stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,O stars,Of stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,O stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,OB stars,OB supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,OB stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Early-type stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Intermediate type stars,F stars,F dwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Intermediate type stars,F stars,F giant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Intermediate type stars,F stars,F subdwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Intermediate type stars,F stars,F subgiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Intermediate type stars,F stars,F supergiant stars,UU Herculis stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Intermediate type stars,F stars,F supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Intermediate type stars,F stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Intermediate type stars,G stars,G dwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Intermediate type stars,G stars,G giant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Intermediate type stars,G stars,G subdwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Intermediate type stars,G stars,G subgiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Intermediate type stars,G stars,G supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Intermediate type stars,G stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Intermediate type stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,K stars,K dwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,K stars,K giant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,K stars,K subdwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,K stars,K subgiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,K stars,K supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,K stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type dwarf stars,K dwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type dwarf stars,L dwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type dwarf stars,M dwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type dwarf stars,T dwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type dwarf stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Heavy metal stars,Barium stars,Semi-barium stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Heavy metal stars,Barium stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Heavy metal stars,Manganese stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Heavy metal stars,S stars,Zirconium stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Heavy metal stars,S stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Heavy metal stars,Strontium stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Heavy metal stars,Technetium stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Heavy metal stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Irregular variable stars,Delta Scuti variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Irregular variable stars,Gamma Cassiopeiae stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Irregular variable stars,LC variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Irregular variable stars,Mira variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Irregular variable stars,R Coronae Borealis variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Irregular variable stars,RC Aurigae stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Irregular variable stars,Soft gamma ray repeaters,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Irregular variable stars,T Tauri stars,Classical T Tauri stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Irregular variable stars,T Tauri stars,FU Orionis stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Irregular variable stars,T Tauri stars,Weak-line T Tauri stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Irregular variable stars,T Tauri stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Irregular variable stars,UU Herculis stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Irregular variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,K giant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,M giant stars,Me variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,M giant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Mira variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Semi-regular variable stars,S Vulpeculae stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,Semi-regular variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type giant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type supergiant stars,K supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type supergiant stars,M supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,Late-type supergiant stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,M stars,M dwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,M stars,M giant stars,Me variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,M stars,M giant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,M stars,M subdwarf stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,M stars,M subgiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,M stars,M supergiant stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,M stars,Me stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,M stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,N stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,R stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,S stars,Zirconium stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,S stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Late-type stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Yellow stragglers,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,Zero-age main sequence stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Main sequence stars,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Astrometric binary stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Accreting binary stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Algol variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Compact binary stars,Binary pulsars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Compact binary stars,X-ray binary stars,High-mass X-ray binary stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Compact binary stars,X-ray binary stars,Low-mass X-ray binary stars,Hz Herculis stars,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Compact binary stars,X-ray binary stars,Low-mass X-ray binary stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Compact binary stars,X-ray binary stars,X-ray bursters,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Compact binary stars,X-ray binary stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Compact binary stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Contact binary stars,W Ursae Majoris variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Contact binary stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Ellipsoidal variable stars,Beta Lyrae stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Ellipsoidal variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,Dwarf novae,SU Ursae Majoris stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,Dwarf novae,SX Arietis variable stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,Dwarf novae,U Geminorum stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,Dwarf novae,WZ Sagittae stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,Dwarf novae,Z Camelopardalis stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,Dwarf novae,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,Symbiotic binary stars,RR Telescopii stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,Symbiotic binary stars,Symbiotic novae,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,Symbiotic binary stars,Z Andromedae stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,Symbiotic binary stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,X-ray binary stars,High-mass X-ray binary stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,X-ray binary stars,Low-mass X-ray binary stars,Hz Herculis stars,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,X-ray binary stars,Low-mass X-ray binary stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,X-ray binary stars,X-ray bursters,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,X-ray binary stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Eruptive binary stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,AM Herculis stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Nova-like variable stars,AM Canum Venaticorum stars,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Nova-like variable stars,UX Ursae Majoris stars,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Nova-like variable stars,VY Sculpturis stars,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Nova-like variable stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Novae,Classical novae,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Novae,Dwarf novae,SU Ursae Majoris stars,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Novae,Dwarf novae,SX Arietis variable stars,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Novae,Dwarf novae,U Geminorum stars,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Novae,Dwarf novae,WZ Sagittae stars,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Novae,Dwarf novae,Z Camelopardalis stars,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Novae,Dwarf novae,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Novae,Fast novae,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Novae,Recurrent novae,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Novae,Slow novae,DQ Herculis stars,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Novae,Slow novae,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Novae,Symbiotic novae,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Novae,X-ray novae,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Novae,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,SX Arietis variable stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,Symbiotic novae,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,UV Persei stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,Cataclysmic variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,X-ray binary stars,High-mass X-ray binary stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,X-ray binary stars,Low-mass X-ray binary stars,Hz Herculis stars,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,X-ray binary stars,Low-mass X-ray binary stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,X-ray binary stars,X-ray bursters,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,X-ray binary stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Interacting binary stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Semi-detached binary stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,Z Andromedae stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Close binary stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Companion stars,Substellar companion stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Companion stars,Tertiary stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Companion stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Detached binary stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Eclipsing binary stars,Algol variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Eclipsing binary stars,Beta Lyrae stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Eclipsing binary stars,Upsilon Sagittarii stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Eclipsing binary stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Interferometric binary stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Relativistic binary stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Semi-detached binary stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Spectroscopic binary stars,Two-spectrum binary stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Spectroscopic binary stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Visual binary stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,Wide binary stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Binary stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,Trinary stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Multiple stars,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Novae,Classical novae,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Novae,Dwarf novae,SU Ursae Majoris stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Novae,Dwarf novae,SX Arietis variable stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Novae,Dwarf novae,U Geminorum stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Novae,Dwarf novae,WZ Sagittae stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Novae,Dwarf novae,Z Camelopardalis stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Novae,Dwarf novae,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Novae,Fast novae,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Novae,Recurrent novae,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Novae,Slow novae,DQ Herculis stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Novae,Slow novae,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Novae,Symbiotic novae,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Novae,X-ray novae,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Novae,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Protostars,Bok globules,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Protostars,Cocoon stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Protostars,Cometary nebulae,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Protostars,Proplyds,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Protostars,Young stellar objects,Pre-main sequence stars,Herbig Ae/Be stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Protostars,Young stellar objects,Pre-main sequence stars,Herbig-Haro objects,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Protostars,Young stellar objects,Pre-main sequence stars,T Tauri stars,Classical T Tauri stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Protostars,Young stellar objects,Pre-main sequence stars,T Tauri stars,FU Orionis stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Protostars,Young stellar objects,Pre-main sequence stars,T Tauri stars,Weak-line T Tauri stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Protostars,Young stellar objects,Pre-main sequence stars,T Tauri stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Protostars,Young stellar objects,Pre-main sequence stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Protostars,Young stellar objects,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Protostars,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Supernovae,Core-collapse supernovae,Type II supernovae,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Supernovae,Core-collapse supernovae,Type Ib supernovae,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Supernovae,Core-collapse supernovae,Type Ic supernovae,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Supernovae,Core-collapse supernovae,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Supernovae,Hypernovae,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Supernovae,Type Ia supernovae,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Supernovae,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Extrinsic variable stars,Eclipsing binary stars,Algol variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Extrinsic variable stars,Eclipsing binary stars,Beta Lyrae stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Extrinsic variable stars,Eclipsing binary stars,Upsilon Sagittarii stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Extrinsic variable stars,Eclipsing binary stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Extrinsic variable stars,Ellipsoidal variable stars,Beta Lyrae stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Extrinsic variable stars,Ellipsoidal variable stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Extrinsic variable stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,AM Herculis stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Nova-like variable stars,AM Canum Venaticorum stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Nova-like variable stars,UX Ursae Majoris stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Nova-like variable stars,VY Sculpturis stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Nova-like variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Novae,Classical novae,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Novae,Dwarf novae,SU Ursae Majoris stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Novae,Dwarf novae,SX Arietis variable stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Novae,Dwarf novae,U Geminorum stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Novae,Dwarf novae,WZ Sagittae stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Novae,Dwarf novae,Z Camelopardalis stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Novae,Dwarf novae,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Novae,Fast novae,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Novae,Recurrent novae,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Novae,Slow novae,DQ Herculis stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Novae,Slow novae,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Novae,Symbiotic novae,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Novae,X-ray novae,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Novae,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,SX Arietis variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,Symbiotic novae,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,UV Persei stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Cataclysmic variable stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Eruptive variable stars,Flare stars,BY Draconis stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Eruptive variable stars,Flare stars,FU Orionis stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Eruptive variable stars,Flare stars,R Coronae Borealis variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Eruptive variable stars,Flare stars,RS Canum Venaticorum variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Eruptive variable stars,Flare stars,Red dwarf flare stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Eruptive variable stars,Flare stars,UV Ceti stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Eruptive variable stars,Flare stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Eruptive variable stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Herbig-Haro objects,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Long period variable stars,Mira variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Long period variable stars,Semi-regular variable stars,S Vulpeculae stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Long period variable stars,Semi-regular variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Long period variable stars,Slow irregular variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Long period variable stars,WZ Sagittae stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Long period variable stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Magnetic variable stars,Alpha2 Canum Venaticorum stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Magnetic variable stars,Am stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Magnetic variable stars,SX Arietis variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Magnetic variable stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,53 Persei stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Beta Cephei stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Cepheid variable stars,Delta cephei,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Cepheid variable stars,Double-mode Cepheid variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Cepheid variable stars,W Virginis variable stars,BL Herculis stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Cepheid variable stars,W Virginis variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Cepheid variable stars,Young disk Cepheid variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Cepheid variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Delta Delphini stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Delta Scuti variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Double-mode variable stars,Double-mode Cepheid variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Double-mode variable stars,RR Lyrae variable stars,Bailey type stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Double-mode variable stars,RR Lyrae variable stars,RRA stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Double-mode variable stars,RR Lyrae variable stars,RRab stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Double-mode variable stars,RR Lyrae variable stars,RRb stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Double-mode variable stars,RR Lyrae variable stars,RRc stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Double-mode variable stars,RR Lyrae variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Double-mode variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Irregular variable stars,Delta Scuti variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Irregular variable stars,Gamma Cassiopeiae stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Irregular variable stars,LC variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Irregular variable stars,Mira variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Irregular variable stars,R Coronae Borealis variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Irregular variable stars,RC Aurigae stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Irregular variable stars,Soft gamma ray repeaters,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Irregular variable stars,T Tauri stars,Classical T Tauri stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Irregular variable stars,T Tauri stars,FU Orionis stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Irregular variable stars,T Tauri stars,Weak-line T Tauri stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Irregular variable stars,T Tauri stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Irregular variable stars,UU Herculis stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Irregular variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Lambda Eridani stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Long period variable stars,Mira variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Long period variable stars,Semi-regular variable stars,S Vulpeculae stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Long period variable stars,Semi-regular variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Long period variable stars,Slow irregular variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Long period variable stars,WZ Sagittae stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Long period variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Mira variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Multi-periodic variable stars,Beta Cephei stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Multi-periodic variable stars,Delta Scuti variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Multi-periodic variable stars,Double-mode variable stars,Double-mode Cepheid variable stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Multi-periodic variable stars,Double-mode variable stars,RR Lyrae variable stars,Bailey type stars,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Multi-periodic variable stars,Double-mode variable stars,RR Lyrae variable stars,RRA stars,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Multi-periodic variable stars,Double-mode variable stars,RR Lyrae variable stars,RRab stars,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Multi-periodic variable stars,Double-mode variable stars,RR Lyrae variable stars,RRb stars,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Multi-periodic variable stars,Double-mode variable stars,RR Lyrae variable stars,RRc stars,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Multi-periodic variable stars,Double-mode variable stars,RR Lyrae variable stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Multi-periodic variable stars,Double-mode variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Multi-periodic variable stars,PG 1159 stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Multi-periodic variable stars,SX Phoenicis variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Multi-periodic variable stars,ZZ Ceti stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Multi-periodic variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,PV Telescopii variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,RV Tauri variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,S Vulpeculae stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Semi-regular variable stars,S Vulpeculae stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,Semi-regular variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,Pulsating variable stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Intrinsic variable stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Long period variable stars,Mira variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Long period variable stars,Semi-regular variable stars,S Vulpeculae stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Long period variable stars,Semi-regular variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Long period variable stars,Slow irregular variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Long period variable stars,WZ Sagittae stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Long period variable stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Multi-periodic variable stars,Beta Cephei stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Multi-periodic variable stars,Delta Scuti variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Multi-periodic variable stars,Double-mode variable stars,Double-mode Cepheid variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Multi-periodic variable stars,Double-mode variable stars,RR Lyrae variable stars,Bailey type stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Multi-periodic variable stars,Double-mode variable stars,RR Lyrae variable stars,RRA stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Multi-periodic variable stars,Double-mode variable stars,RR Lyrae variable stars,RRab stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Multi-periodic variable stars,Double-mode variable stars,RR Lyrae variable stars,RRb stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Multi-periodic variable stars,Double-mode variable stars,RR Lyrae variable stars,RRc stars,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Multi-periodic variable stars,Double-mode variable stars,RR Lyrae variable stars,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Multi-periodic variable stars,Double-mode variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Multi-periodic variable stars,PG 1159 stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Multi-periodic variable stars,SX Phoenicis variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Multi-periodic variable stars,ZZ Ceti stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Multi-periodic variable stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Semi-regular variable stars,S Vulpeculae stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Semi-regular variable stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Short period variable stars,Beta Cephei stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Short period variable stars,Delta Scuti variable stars,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,Short period variable stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,Periodic variable stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,Variable stars,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,White dwarf stars,DA stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,White dwarf stars,DB stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,White dwarf stars,DC stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,White dwarf stars,DO stars,BL Herculis stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,White dwarf stars,DO stars,PG 1159 stars,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,White dwarf stars,DO stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,White dwarf stars,DQ stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,White dwarf stars,DZ stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,White dwarf stars,ZZ Ceti stars,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,White dwarf stars,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,Stellar types,,,,,,,,,,,,,,,,,,,,,,,,
Stellar astronomy,,,,,,,,,,,,,,,,,,,,,,,,,

